Class Distribution Monitoring for Concept Drift Detection

We introduce Class Distribution Monitoring (CDM), an effective concept-drift detection scheme that monitors the class-conditional distributions of a datastream. In particular, our solution leverages multiple instances of an online and nonparametric change-detection algorithm based on QuantTree. CDM reports a concept drift after detecting a distribution change in any class, thus identifying which classes are affected by the concept drift. This can be precious information for diagnostics and adaptation. Our experiments on synthetic and real-world datastreams show that when the concept drift affects a few classes, CDM outperforms algorithms monitoring the overall data distribution, while achieving similar detection delays when the drift affects all the classes. Moreover, CDM outperforms comparable approaches that monitor the classification error, particularly when the change is not very apparent. Finally, we demonstrate that CDM inherits the properties of the underlying change detector, yielding an effective control over the expected time before a false alarm, or Average Run Length (ARL$_0$).

==> figures/insects_delay/data/ins_del_plot_conceptA.txt <==
dp0 ecdd scanb qtewma cdm  
-0.1 441.4143131498375 78.46840988986158 155.16345218865325 120.33498078223556  
-0.09285714285714286 441.4390203655913 83.04360827377475 157.9190395297668 121.82518679783674  
-0.08571428571428572 441.156298722934 88.8494556587505 160.9939017946038 123.4240068838844  
-0.07857142857142857 440.2988105635302 95.94948796754561 164.5448999714031 125.28597880839224  
-0.07142857142857144 438.3809875186443 104.18809806374865 168.88947639661055 127.75207148174512  
-0.0642857142857143 434.58956406153163 113.05654150208818 174.55391151630988 131.47625942256488  
-0.05714285714285715 427.810975591538 121.68471446399923 182.13793524526804 137.44305766747524  
-0.05000000000000001 417.1662337436758 129.24236927601928 191.75225390044483 146.45318210900916  
-0.042857142857142864 403.1308927673871 135.68892231579588 202.33428024490067 157.96767756576128  
-0.035714285714285726 387.8517169379559 141.9456117164844 212.1757901573206 169.97827686490461  
-0.02857142857142858 373.45900384388966 149.11312526892996 220.61656735827893 180.94294414760955  
-0.021428571428571436 360.54951880284614 157.86527243644792 228.51427231367998 190.91201379479065  
-0.01428571428571429 348.5495394945105 168.52440991537102 237.22674678609104 200.72112888922194  
-0.007142857142857145 336.6261798429733 181.16470601452977 247.68504504016323 211.04878127400835  
-1.3877787807814457e-17 324.16147168025935 195.231970058085 259.85980178461887 221.84554113660693  
0.007142857142857131 310.79993161508037 208.88127331627405 272.15227469394165 231.68177581012299  
0.014285714285714277 295.8932629179489 218.75566217210456 280.51093022659904 236.8647411155439  
0.021428571428571422 277.40963056550953 220.19943578469153 277.923967781747 230.9502628971549  
0.028571428571428553 252.91451881150755 208.91963062790558 258.8464290079274 208.86940266360594  
0.0357142857142857 225.64757619778734 189.97288413237854 231.99148549151062 178.4057844896811  
0.042857142857142844 203.61745262200222 177.79656801273177 215.60399258763857 155.8653358511694  
0.04999999999999999 188.67959255535217 177.17419971259977 214.5097474236239 146.329722424353  
0.057142857142857134 177.97062465036697 184.95819110920095 223.09461799806675 145.4010895322444  
0.06428571428571428 169.3188361236241 197.83646108805442 235.6848031641502 147.97606229820386  
0.07142857142857142 161.72003672452072 212.2744286563321 247.94336101951987 150.26600749899842  
0.07857142857142857 154.24913369221642 223.7542274237471 256.0281514937422 149.63747687042613  
0.08571428571428572 145.10119330553172 226.34161806665597 255.02359583395386 144.38958686156897  
0.09285714285714283 131.79286240328395 210.57086343220723 238.2595908290917 133.9326013026027  
0.09999999999999998 115.84734006840677 174.78436103966672 210.00904310397226 121.45599194309382  
0.10714285714285712 103.09791835071336 144.71181092863714 190.78783009662445 112.87603081237297  
0.11428571428571427 94.1208439858287 133.91406681037392 186.59058433395273 109.070917417836  
0.12142857142857141 86.61684921812295 132.57325829132256 188.3949372462854 106.76086809779154  
0.12857142857142856 79.78609528398714 131.9191795369048 188.93567761763987 103.37328855309615  
0.1357142857142857 73.59250703793616 128.78891448944833 187.236589453857 98.46178900759219  
0.14285714285714285 68.1970915633623 123.91868079658937 185.21452152140807 92.80995190428415  
0.15 63.81421729780413 119.28710250009445 183.369371954383 87.08477178001682  
0.1571428571428571 60.28539253385509 116.02955251101358 180.52857787706682 81.17443898999174  
0.16428571428571428 57.0822623100118 114.31121665531613 175.7551243404859 74.69238096553066  
0.1714285714285714 53.58288054211192 113.02251158612911 168.6310152379901 67.82228247834064  
0.17857142857142858 49.1863532998506 108.19994675911182 157.5576298503862 61.81214283828827  
0.1857142857142857 43.88848232325356 95.9667528550451 141.73372546171237 58.654665412216666  
0.19285714285714287 39.13957453576035 81.72814286189309 128.06627965086724 58.24575228629082  
0.19999999999999998 35.959073613227176 72.2834641101677 120.42434011511543 57.89873771985012  
0.2071428571428571 33.900573675152856 66.2299929065556 114.38929570128391 56.5358073448393  
0.21428571428571427 32.47346593943434 61.06765257573651 107.2857583405598 54.50273988562243  
0.2214285714285714 31.502254109810856 56.52500889407938 100.02488945240705 52.353706603819724  
0.22857142857142856 30.892697450827743 53.10401892173149 94.39581566176616 50.519768007320316  
0.23571428571428568 30.540108160908037 50.9378688558425 91.09929018734545 49.19000413399039  
0.24285714285714285 30.347896250409434 49.76981171899915 89.72966537056557 48.33901820283281  
0.24999999999999997 30.24678279448843 49.245815630752055 89.53408582915317 47.84273975570129  
0.2571428571428571 30.186217104470384 49.084352749140955 89.89511747043258 47.570719898291934  
0.26428571428571423 29.80257472605996 49.279623694529235 90.44498868547412 47.35561240389757  
0.27142857142857146 22.715603604340107 54.61445847876903 91.29763754292725 45.488985112171925  
0.2785714285714286 16.160944703648163 62.64833236377146 92.89123025228466 43.07271688876774  
0.2857142857142857 15.796338549151066 63.86236071257186 94.86185778332592 42.929531180314896  
0.2928571428571428 15.69761407991066 64.94602246119695 97.69613438882647 42.91510837644439  
0.29999999999999993 15.56519851518296 66.32612153393067 101.68124573600753 42.89979815917403  
0.30714285714285716 15.384186532982786 68.02260077779262 106.9882784707214 42.879924394305355  
0.3142857142857143 15.155030228178406 69.99851925643918 113.56000913065921 42.855599588447745  
0.3214285714285714 14.891190787468906 72.15338612856065 120.98612133097654 42.827517576516534  
0.3285714285714285 14.613341506113601 74.29028175094514 128.42657897224308 42.793678259607866  
0.33571428571428574 14.313410212232299 75.8474192840037 134.07696162363774 42.73102070979582  
0.34285714285714286 13.823126618025132 74.28262555760055 131.66811713154848 42.51809167205573  
0.35 12.7648280420156 62.96306277804265 109.00585630885548 41.93947683313615  
0.3571428571428571 11.754577692715774 49.263836744840845 85.56257503377643 41.46985857241303  
0.3642857142857142 11.352240135257738 44.94198629486971 79.82763397366624 41.45572046224907  
0.37142857142857144 11.157995734715946 44.41248036417778 80.70897511889997 41.61088366945026  
0.37857142857142856 10.998454441303403 44.60094099925838 82.88857905314923 41.80517954232056  
0.3857142857142857 10.849462997614522 44.89055886054612 85.18973171437194 41.99731766352452  
0.3928571428571428 10.715442549795226 45.16001211423814 87.29656841756999 42.16534786140138  
0.4 10.602117096084898 45.37800913087711 89.08584413735181 42.298658838351734  


==> figures/insects_delay/data/ins_del_plot_conceptB.txt <==
dp0 ecdd scanb qtewma cdm  
-0.1 484.9646072662996 94.68449412892458 121.7493090934529 96.44208284406584  
-0.09285714285714286 483.22420729247204 95.80313452477664 122.75597986492707 97.01493477983647  
-0.08571428571428572 480.8626334063453 96.83593008700157 123.72259656031366 97.50164277191166  
-0.07857142857142857 477.62553915144986 97.60059275403258 124.27043927638321 97.6072092544907  
-0.07142857142857144 473.0830671451632 97.71923126643303 123.611302552363 96.67098813782785  
-0.0642857142857143 466.5425757844342 96.47339633613323 120.39158013609882 93.42266198192286  
-0.05714285714285715 457.1666029411019 92.79977204466392 113.0339589685576 86.16057857705842  
-0.05000000000000001 444.56531426224717 86.12698005903107 101.41098253941828 74.57855055535511  
-0.042857142857142864 429.14238671651384 78.53160413030756 89.15023906976958 62.59329789909566  
-0.035714285714285726 411.1004820412836 75.06803788450792 82.65887189993285 56.73654626402157  
-0.02857142857142858 390.67800760491957 78.87355365423606 85.89998621100543 60.47430766003019  
-0.021428571428571436 370.4441318230574 87.41884909049887 96.7297654541993 71.42514908193999  
-0.01428571428571429 354.0791643688029 95.59716679166785 109.630333094109 83.79362657334624  
-0.007142857142857145 342.87390951686456 100.70737976209202 120.80487139361028 93.78944270665104  
-1.3877787807814457e-17 335.4862310745479 102.94125839364865 129.15066469996586 100.83611594181997  
0.007142857142857131 327.68731668288433 103.15575435145466 134.94565318660796 105.2647632607559  
0.014285714285714277 303.20818011619923 100.95222723544552 139.41016798747876 105.43357684680814  
0.021428571428571422 245.798761396068 96.27004932528831 143.89119839596984 98.91975396943259  
0.028571428571428553 211.7846068594815 94.50362629422453 145.2765418397771 93.92401422309085  
0.0357142857142857 202.42717789702286 93.48061496479735 142.14393286316889 90.47497953277707  
0.042857142857142844 196.9215288043506 91.12087971011616 134.5627691060567 85.26490014583688  
0.04999999999999999 190.4899756062137 87.33532876515008 123.21953899285707 77.77312544229584  
0.057142857142857134 182.23093639012237 83.01952377217327 111.54540075528594 69.55964235801773  
0.06428571428571428 171.550195636209 80.12568811064934 105.60857055003036 63.68903443719264  
0.07142857142857142 158.58927122321685 80.52369842663384 109.76905979817224 62.60767410271061  
0.07857142857142857 145.81831945523655 82.75822968043062 120.60590963591744 65.21825193978107  
0.08571428571428572 135.8977083974309 83.87386755383943 130.71263429951586 68.13958593963724  
0.09285714285714283 128.66816846475535 83.79312005675109 137.3015067888911 69.72636441425767  
0.09999999999999998 122.48969147043276 82.98481543758196 140.13524311987453 69.66643396686771  
0.10714285714285712 115.81537152688857 80.42455580818509 137.64203308481873 67.27030322284378  
0.11428571428571427 107.91861738998095 74.78567906129445 128.96492219295627 62.15086235770339  
0.12142857142857141 99.6800396681997 68.10869954952169 119.64443873192648 56.4487994738961  
0.12857142857142856 92.40810529790718 65.03196621115835 119.07626004903668 53.92451361572307  
0.1357142857142857 85.96468699112067 67.18254268140974 131.73611400370834 56.11935658786451  
0.14285714285714285 79.79439354440709 72.58343325720801 153.3509289636899 61.136771940296924  
0.15 74.22850022035949 76.93621088291344 170.60606362124403 64.71194131335058  
0.1571428571428571 69.67205635316097 76.44059446981467 171.6353765151683 63.606217827711966  
0.16428571428571428 65.8035134065194 71.03651598817557 154.72389086143423 58.03157655334382  
0.1714285714285714 62.12672066962527 63.53770065120264 126.57820708740304 50.764171671944254  
0.17857142857142858 58.35297059897773 56.59007509254078 98.87353518131358 44.76405670444547  
0.1857142857142857 54.005381359132386 51.419494955764534 80.77703358072274 41.290318052821966  
0.19285714285714287 48.52223205865979 48.632119659855356 74.70489379352742 40.313194120831675  
0.19999999999999998 42.79263814345881 47.986621311629904 77.463919295955 41.05102692386544  
0.2071428571428571 38.62239987846886 47.90075558822534 82.12594977731031 41.984594720344  
0.21428571428571427 36.053809473096365 47.4702650641835 84.90460603861226 42.27968048240103  
0.2214285714285714 34.06693523143183 46.79507568772696 86.04498483367638 42.003239819461704  
0.22857142857142856 31.97695413986134 46.1360775282473 86.46741557109357 41.36443872956573  
0.23571428571428568 29.783729629808093 45.70492302259333 86.5907571704172 40.56266543741906  
0.24285714285714285 27.888700238750147 45.68961734846125 86.60809506079464 39.848320129205284  
0.24999999999999997 26.412393736412803 46.19675105422142 87.1860706375037 39.42239228748752  
0.2571428571428571 25.073022159055913 47.1825916365009 89.57422054994285 39.41450758130136  
0.26428571428571423 23.620132014556965 48.42505711628739 94.56873142085827 39.895110271014275  
0.27142857142857146 22.225267126630847 49.506059407668644 100.5087824450498 40.65492901076851  
0.2785714285714286 21.23045273148581 50.0244236112062 104.18337495583577 41.24848940047288  
0.2857142857142857 20.611639756600216 49.84120647471279 104.02887406961536 41.441754653703356  
0.2928571428571428 20.002839468756527 48.77762895927759 98.33422457408638 41.10158693309649  
0.29999999999999993 18.84997692508123 46.43645142425922 83.56662582669742 39.92765287413437  
0.30714285714285716 17.15486418498592 43.39866018788986 64.92621192952905 38.220712190296695  
0.3142857142857143 15.879308983482511 41.26646381273651 55.967803758609726 36.91461596880117  
0.3214285714285714 15.150744348715824 39.56309345403204 54.15294649310009 35.779252738595815  
0.3285714285714285 14.680542111499655 37.461916942435614 52.8567842142927 34.52927682260638  
0.33571428571428574 14.338900226462053 35.44659743838982 51.335534257667454 33.410501087488534  
0.34285714285714286 14.022376980211329 34.35758478027085 51.66016111603885 32.822017331094806  
0.35 13.588245035663077 34.907557022287655 56.78807917814636 33.25508524773357  
0.3571428571428571 12.93789381748872 37.343489797716366 67.9566792213354 34.9064034373252  
0.3642857142857142 12.264898539246833 40.38584096714934 79.34765511908178 36.6917730121663  
0.37142857142857144 11.829547807887776 42.0482198176021 84.57816101083442 37.488917711859756  
0.37857142857142856 11.602626456450361 42.28152998453288 85.38673186517433 37.58259257351315  
0.3857142857142857 11.480417878149845 42.019188058034445 85.18359280985045 37.50881476657898  
0.3928571428571428 11.409723561548017 41.735364373748155 85.31890039590674 37.47949184296333  
0.4 11.36817486813526 41.52641082531574 85.9138615410953 37.51863631906858  


==> figures/insects_delay/data/ins_del_plot_conceptC.txt <==
dp0 ecdd scanb qtewma cdm  
-0.1 447.11342773089024 252.970663445802 309.97794234290194 303.5008379496442  
-0.09285714285714286 445.29096420020744 253.3471837048428 309.29654401062015 302.51730597111464  
-0.08571428571428572 442.8080447411602 253.73725488575448 308.32355503143043 301.0497184203383  
-0.07857142857142857 439.41701418935946 254.1485242477291 306.9533840646538 298.87890241947366  
-0.07142857142857144 434.8011203253203 254.59977374612006 305.06748462158197 295.7311958865441  
-0.0642857142857143 428.59515472147336 255.1259468454247 302.56004609838936 291.3265645740358  
-0.05714285714285715 420.45850718753087 255.77037832820972 299.38658817663236 285.4967555538239  
-0.05000000000000001 410.2205003697283 256.53300230730633 295.62808735967434 278.3592052575008  
-0.042857142857142864 398.0588538228313 257.2393293542383 291.5395046987793 270.4313590496347  
-0.035714285714285726 384.5563511905146 257.3872065546094 287.54582713365465 262.5231067762242  
-0.02857142857142858 370.4469049066913 256.2442127927889 284.20082021367006 255.4369679529842  
-0.021428571428571436 356.12142853947955 253.46489231933327 282.18410322288213 249.77625983966422  
-0.01428571428571429 341.3496748692031 249.85694457572228 282.31960335307787 246.0300006812825  
-0.007142857142857145 325.63843049880944 247.30462998987156 285.365930732702 244.63510017480874  
-1.3877787807814457e-17 309.01405466121486 247.43473862779115 291.37011087527003 245.6093687139323  
0.007142857142857131 292.2918939208569 250.0389426327422 299.0589907278577 247.9846083571938  
0.014285714285714277 276.34864149960475 252.82483334938823 306.1457467676456 249.83018783679148  
0.021428571428571422 261.3961246174309 252.66493445130823 310.1061644811352 248.86350798799532  
0.028571428571428553 246.82401572519663 246.6205224044915 308.06667374474756 242.7145816449525  
0.0357142857142857 230.96448321004644 232.11851337222555 296.2422538159943 228.72455450254492  
0.042857142857142844 211.8038825080699 209.48110136255386 272.4475322532435 205.69584240842505  
0.04999999999999999 190.32705115718332 186.20471189788822 243.30067200839142 179.1427509511384  
0.057142857142857134 170.50359242976484 169.34289903383134 220.91332853522653 158.33165063732932  
0.06428571428571428 153.70573836418376 156.01473050078053 208.1601320010005 144.68051902906726  
0.07142857142857142 139.4526239427449 142.45869183107854 201.07376149211763 134.4630042984743  
0.07857142857142857 128.1877900681338 130.86768597340006 197.40878613235824 126.18110852352248  
0.08571428571428572 119.88277800227523 124.26148968193839 196.52069539922957 119.91309447234968  
0.09285714285714283 113.43968630562777 122.47329441327363 197.22359401910325 114.98406702475597  
0.09999999999999998 107.36988516968319 123.73781023076829 197.27772735799522 109.81652092191682  
0.10714285714285712 99.79511919194847 126.35274789119303 193.02518256819525 101.9480625779361  
0.11428571428571427 89.62898898526797 129.28123107169077 181.58780153861738 89.67449027054289  
0.12142857142857141 80.0282152465223 132.59279182678114 168.26768840755105 77.48031690929658  
0.12857142857142856 74.31949885292639 136.33776658641574 161.46145564272223 70.94553354614894  
0.1357142857142857 71.0786175279182 139.25108469261593 160.56589162975567 68.54634549739998  
0.14285714285714285 67.82442520644067 138.4451946255144 161.03496806874946 67.05443112134752  
0.15 62.598321379852756 128.69772947972072 159.38280302795764 64.20848726425515  
0.1571428571428571 55.309621432126505 108.81121426567755 155.6898844556046 59.450589189592506  
0.16428571428571428 48.958912800107285 90.18567552369119 153.8105191093962 55.00098572258132  
0.1714285714285714 44.89208627860252 79.43915383232006 153.97733260030623 51.982316267251896  
0.17857142857142858 41.78622758605237 72.62017900617828 152.70125946626098 49.31288583281373  
0.1857142857142857 38.80425594711977 67.28534900933833 149.1032300757436 46.56017912548676  
0.19285714285714287 36.09630271080645 64.90924140246172 146.06625921919306 44.796142495910445  
0.19999999999999998 33.46337238494329 66.72026200979184 145.11820789816295 45.09783912631053  
0.2071428571428571 30.46471544823148 71.87299376428388 144.91713393494447 47.49583398822239  
0.21428571428571427 27.782284696303005 77.78024043659273 144.4086453317042 50.562295668899246  
0.2214285714285714 26.12691704643265 81.96455737640652 143.4553711830114 52.59319229072135  
0.22857142857142856 25.1072034626552 83.55631278636622 141.5753948047405 53.31983559330076  
0.23571428571428568 24.24678225727952 82.68258541209119 138.67731783882317 53.13727843509219  
0.24285714285714285 23.43882111888141 80.16339457300495 135.62358124572037 52.41247823415001  
0.24999999999999997 22.76277575353752 77.09012154675754 133.44086347692362 51.44494998067588  
0.2571428571428571 22.275617984630905 74.19643107643358 132.49195877807895 50.44392181556635  
0.26428571428571423 21.96258392352847 71.7257616489761 132.53991091844554 49.51227446701105  
0.27142857142857146 21.777295449059146 69.64957203114567 133.18079605421985 48.68050810835058  
0.2785714285714286 21.67578242043882 67.86282291203777 134.08849231895707 47.94767133882371  
0.2857142857142857 21.626516031005703 66.26996657944237 135.05857363405812 47.30452873721987  
0.2928571428571428 21.60895863115403 64.8057319064416 135.97896973425225 46.741757810986414  
0.29999999999999993 21.58599947599524 63.401600425107105 136.7104731739666 46.23440043335492  
0.30714285714285716 19.32963630087598 59.09012571748862 130.01816906125532 44.14758961458204  
0.3142857142857143 10.62983982013856 41.355034760512766 103.3186965843465 34.76257846004524  
0.3214285714285714 10.24306043384381 40.72726598437912 103.4055869460046 34.244435518422975  
0.3285714285714285 10.233136964495284 41.170233254721445 104.9099335757098 34.2803280936712  
0.33571428571428574 10.226229113900452 41.66307885053113 106.58835693240523 34.32297167471039  
0.34285714285714286 10.218951311309413 42.19409653284991 108.41735602385415 34.36715594509325  
0.35 10.21133340789344 42.75811904933169 110.37643666995903 34.41256626430707  
0.3571428571428571 10.203421395698038 43.34819205346475 112.43659265422943 34.458888290433485  
0.3642857142857142 10.1950538776522 43.9552974231725 114.56062835970216 34.505711207348924  
0.37142857142857144 10.184417173428814 44.56502354543436 116.69806683312065 34.55203760894502  
0.37857142857142856 10.157278368014666 45.12817177691856 118.72372240548717 34.5922968867342  
0.3857142857142857 10.013906978053228 45.34151910353739 119.92184247809618 34.586545415108  
0.3928571428571428 9.333679567682916 43.71186482625716 116.54641337496344 34.332626804468866  
0.4 8.277875418397956 39.74390028660912 107.60874640241214 33.806143111264554  


==> figures/insects_delay/data/ins_del_plot_conceptD.txt <==
dp0 ecdd scanb qtewma cdm  
-0.1 387.76196824012146 110.4262267382795 97.1346870041699 65.97008392924594  
-0.09285714285714286 387.4854043299371 110.96832694088485 96.91995043296404 65.99706331073101  
-0.08571428571428572 387.12467690170826 111.66240194488174 96.88095952490055 66.14614472674329  
-0.07857142857142857 386.6263644954237 112.57670275797447 97.1205460489053 66.5013563315931  
-0.07142857142857144 385.9018379802897 113.81044573392327 97.7983380924585 67.19790514337238  
-0.0642857142857143 384.80543323038205 115.50398862792635 99.15727619904186 68.44916444208921  
-0.05714285714285715 383.10455959261293 117.84589843185407 101.55111765502348 70.57841245584548  
-0.05000000000000001 380.4514338585867 121.06624052674438 105.45021534625712 74.03630865751282  
-0.042857142857142864 376.39363613854357 125.39655419115228 111.36974254051248 79.34962495744492  
-0.035714285714285726 370.5032625596379 130.97552068823933 119.63665863182064 86.9055967912566  
-0.02857142857142858 362.6843556438257 137.70934302127776 129.98646833041542 96.53224253907884  
-0.021428571428571436 353.462559791615 145.16553458794328 141.26054313152216 107.14030676043988  
-0.01428571428571429 343.7092032891786 152.59379662466995 151.6507149958498 116.95091908445183  
-0.007142857142857145 333.61430189101867 158.9659564290856 159.34280519274523 124.19594812598771  
-1.3877787807814457e-17 321.76027726312657 162.6930501106948 162.68197612269978 127.27006957073728  
0.007142857142857131 305.663019042588 161.35251434660566 160.05408732314 124.4474295810451  
0.014285714285714277 284.6078976475961 153.7831433857115 151.80119149751434 115.84094039981565  
0.021428571428571422 260.6035622080064 144.471867971114 143.4809908493202 106.80461334016864  
0.028571428571428553 234.11395173930143 141.18595638240342 143.78162917754895 104.5520209733496  
0.0357142857142857 207.67551224698397 145.15353616028995 154.7307237576045 109.93436519015503  
0.042857142857142844 188.2878013491909 150.36555097459666 166.97835145371735 115.85127887225161  
0.04999999999999999 176.39367201703746 153.3188392440014 174.4579152068569 117.68611068420984  
0.057142857142857134 168.00376264084184 154.09959676031406 178.01325172843872 116.30395313640626  
0.06428571428571428 160.46692084745612 152.75748358308567 179.09161394341402 113.36039865948572  
0.07142857142857142 152.56075795937934 148.5673373981313 177.7782853463555 109.54450809907539  
0.07857142857142857 143.50069138589953 141.22604382462944 173.8887572276241 105.19805085446643  
0.08571428571428572 132.75081108878754 132.33975759211748 169.33450314263692 101.43746112720082  
0.09285714285714283 120.93515561189696 125.22130679654198 168.2243167257277 99.78818247493257  
0.09999999999999998 110.03801263228223 121.57444368826323 171.62231114923154 99.82872087490716  
0.10714285714285712 101.1628809503041 119.72697132979208 175.1799840762309 99.25180855753865  
0.11428571428571427 93.77999446479515 117.93556193142174 174.88134350558735 97.05158724536079  
0.12142857142857141 87.40297298378839 116.24705958071318 170.81267055403683 94.24769633191849  
0.12857142857142856 81.96289934039109 114.84140651684928 164.7196460653556 91.68416160188656  
0.1357142857142857 77.00280598893679 112.80090388819825 156.89689032811353 88.76137159780791  
0.14285714285714285 71.77026048172876 108.86239171761406 147.2317252400376 84.58266674942006  
0.15 66.17339024941506 102.93893366604826 138.02907684977686 79.70672393036361  
0.1571428571428571 60.97589711732451 96.48906005097814 133.15400436664694 76.07277301301053  
0.16428571428571428 56.611816736954246 91.6005832320613 134.67428301811785 75.05270395076371  
0.1714285714285714 52.818513136464375 90.10166339561866 142.84976597930645 76.76678146233371  
0.17857142857142858 49.343879150580825 91.88312854659658 155.56752917732572 80.18642323409243  
0.1857142857142857 45.92890098547597 93.6621789633534 166.71609268310584 83.34576436114536  
0.19285714285714287 41.722455888161036 91.38202169041453 168.99620210079902 84.50275154844446  
0.19999999999999998 36.50600767436729 83.89246556073441 161.3015928040496 83.38813796973379  
0.2071428571428571 32.41330839652146 75.64816011748658 154.28670116959677 81.94100328381695  
0.21428571428571427 30.40674282686844 71.05314867077088 154.27127153888514 81.58853723483325  
0.2214285714285714 29.424020846329565 69.28535356011552 157.63340877804004 81.98704280296076  
0.22857142857142856 28.66907000618314 68.53684591381997 160.19531017955214 82.57562886731542  
0.23571428571428568 27.929366216332543 67.96924493441279 159.89356044849217 83.0363430085922  
0.24285714285714285 27.239091918802455 67.32155171187352 156.69229962822544 83.25587017387772  
0.24999999999999997 26.664365300604494 66.5479682973639 151.7723951212221 83.26128020962584  
0.2571428571428571 26.229164661331 65.6775291330919 146.44934387212155 83.13618101694887  
0.26428571428571423 25.91968487676823 64.76181466925006 141.5841801045617 82.95808100918691  
0.27142857142857146 25.707531736330925 63.852299036295186 137.54531397622688 82.77653429686096  
0.2785714285714286 25.564870163286116 62.990144175295065 134.3835430067647 82.61577677961982  
0.2857142857142857 25.469784056842766 62.20288358301853 131.99897202014407 82.48388349548287  
0.2928571428571428 25.406606397137157 61.505105983945 130.2438496063925 82.38054119422812  
0.29999999999999993 25.364639109574583 60.9010745164232 128.97286643127583 82.30191983711131  
0.30714285714285716 25.336730624457157 60.387858242036124 128.06256892350677 82.2432621998712  
0.3142857142857143 25.318141909037177 59.95816344595242 127.41550680691716 82.20007431580164  
0.3214285714285714 25.305740381210992 59.60252934123222 126.95795065704706 82.16856446541983  
0.3285714285714285 25.297454208627308 59.31084935310181 126.63556721572276 82.14571979831135  
0.33571428571428574 25.291910578678515 59.07332144043769 126.40899385266631 82.12923045969441  
0.34285714285714286 25.288197797700317 58.880973040417004 126.25003538751058 82.11736531630882  
0.35 25.28570905591386 58.725896947677114 126.13865028223063 82.10884623877428  
0.3571428571428571 25.284039663844112 58.60130594153094 126.06066737319264 82.10273905052293  
0.3642857142857142 25.282919270717176 58.501483286583074 126.00610259757453 82.09836568556292  
0.37142857142857144 25.282167017803467 58.421680406558245 125.96793946580665 82.09523633353767  
0.37857142857142856 25.28166177856075 58.357993779802314 125.94125559190445 82.09299835799581  
0.3857142857142857 25.28132235863952 58.30723980879895 125.92260188613326 82.09139847676471  
0.3928571428571428 25.281094293351895 58.26683773726533 125.90956363345451 82.09025507017672  
0.4 25.28094102834593 58.234705293308394 125.90045128469939 82.08943805726007  


==> figures/insects_delay/data/ins_del_plot_conceptE.txt <==
dp0 ecdd scanb qtewma cdm  
-0.1 404.0815677723258 254.04831344802054 295.0447120423108 249.8610776886755  
-0.09285714285714286 403.5001128095882 255.1964740701576 291.7550706662297 248.09263861875118  
-0.08571428571428572 402.7798993996171 256.2388923528542 288.2658453474538 246.146476608212  
-0.07857142857142857 401.8728041012161 257.1492430102694 284.59553389273066 244.03252588208457  
-0.07142857142857144 400.7062102856165 257.90169651141014 280.78496452095743 241.7817887344855  
-0.0642857142857143 399.16551079556933 258.47725255738686 276.9125674051495 239.4607207832219  
-0.05714285714285715 397.06212058103216 258.8795435134881 273.1221511182196 237.19517612973422  
-0.05000000000000001 394.07700434196437 259.1699937403945 269.6716882753967 235.2073614132488  
-0.042857142857142864 389.671731084256 259.53418053728836 267.0064499188624 233.85864559786143  
-0.035714285714285726 382.9892958045949 260.36887563169216 265.81924163464396 233.64701574811747  
-0.02857142857142858 372.8769218809362 262.27477476893205 266.93387864424415 235.0077133086327  
-0.021428571428571436 358.34621615174444 265.6509453294598 270.70016998023453 237.7362053739603  
-0.01428571428571429 339.607439396428 269.80805515924226 275.9990662246909 240.3940086920262  
-0.007142857142857145 318.66557619632266 272.7765341860749 280.3109791367909 240.99877714971583  
-1.3877787807814457e-17 298.1785605164305 272.9040388429825 281.82218388770326 238.9943551023566  
0.007142857142857131 279.8395557696816 270.18393761279816 280.9259719732103 235.69271800950324  
0.014285714285714277 264.09036739907 265.5537108930291 279.07543104184526 232.49358140945776  
0.021428571428571422 250.63113369626694 259.8224967165429 277.2702634987277 229.6471266446657  
0.028571428571428553 238.85692435944338 253.5661192178021 276.1034820574039 226.79597030013397  
0.0357142857142857 228.0684431099638 247.29602045315607 276.2964719321375 223.90077664025796  
0.042857142857142844 217.48976522749217 240.87766153832155 277.87444624961034 220.91845713087307  
0.04999999999999999 205.65635912017797 231.3309684481823 276.86601690789007 215.4167276273751  
0.057142857142857134 188.17320874165205 208.47564035127087 259.5974971883277 198.10380040876797  
0.06428571428571428 159.278293285773 164.07983697684227 212.45950691616682 158.45543014428785  
0.07142857142857142 129.65011231006224 127.85705476015569 169.06395257740925 118.94264725801617  
0.07857142857142857 113.34315804074289 118.04561230799777 157.31369480336218 103.7127037151816  
0.08571428571428572 105.7640119358317 118.03305034877825 158.7562080381466 101.65632128532572  
0.09285714285714283 100.98321042005081 117.92481074267882 161.23295396575992 102.52558631541794  
0.09999999999999998 96.3109833154445 115.81629786965159 162.55165847201124 103.37232870344253  
0.10714285714285712 90.61640338289264 112.05007732565346 162.4225889904389 103.35793730356951  
0.11428571428571427 83.91258139928959 106.94463443691441 159.51967475244413 101.63382698220505  
0.12142857142857141 77.07336987689739 100.34174004162992 152.16143850556224 97.38966865215245  
0.12857142857142856 70.89603033110573 92.4388510672126 140.73927947034045 90.6313706819304  
0.1357142857142857 65.52395298671422 84.64405841332429 128.57453845624343 82.2669362654218  
0.14285714285714285 60.795906035761405 79.36241338489535 120.04614874366924 73.61075861895023  
0.15 56.5707865170913 78.9269349408575 118.42395290840763 66.07991428302391  
0.1571428571428571 52.64618972339877 83.82071231391124 124.57753195913654 60.75586651962154  
0.16428571428571428 48.81452113661358 90.89034458016855 134.89807263761617 57.66006926325424  
0.1714285714285714 45.078922675860525 94.6779964011256 141.78500814765755 55.62657540667712  
0.17857142857142858 41.53380482101695 91.75157836705856 140.4805569872321 53.27825953821767  
0.1857142857142857 38.14712306632417 82.39705348695 133.1742861002332 49.98569363658209  
0.19285714285714287 34.89345594938954 69.95972053807593 126.76424824877381 46.139375922835725  
0.19999999999999998 32.04635510382453 59.98042293868521 127.84994873425904 42.92269059168722  
0.2071428571428571 29.972246984129857 56.023684267553186 135.16035121781002 41.284398148314374  
0.21428571428571427 28.366758056238453 56.09207070838272 139.3427004407558 41.36073543009299  
0.2214285714285714 26.205352338077716 56.99404261536369 129.92626328558177 43.50412214720442  
0.22857142857142856 23.628742380009108 58.05923471695246 109.86191484900581 47.11325026241171  
0.23571428571428568 22.095110971136705 59.90899776378355 99.43817790995915 49.48063606937293  
0.24285714285714285 21.27572346033456 62.40587984845676 100.08302240079715 50.402089630631195  
0.24999999999999997 20.505358622190947 65.13367840108461 105.50767647807173 50.73039561792004  
0.2571428571428571 19.603275036566853 67.53046208415506 112.1141341513119 50.69291923933553  
0.26428571428571423 18.65189984000598 68.73961037063766 116.825816876023 50.21000861295837  
0.27142857142857146 17.77705643639274 68.0846477864584 117.73010829163597 49.27048548335218  
0.2785714285714286 17.016273272021962 65.8470130529354 115.6570910782206 48.05571262445312  
0.2857142857142857 16.31573676750206 62.8297229050625 112.9360904118595 46.736529857064646  
0.2928571428571428 15.601424279629295 59.28615505778755 111.07038946023145 45.28384866145944  
0.29999999999999993 14.872135529989569 55.14201475877315 110.14530184790178 43.632321998973396  
0.30714285714285716 14.225435246446844 50.785981880195564 109.62042977756292 41.93540181467693  
0.3142857142857143 13.74459935831393 46.98524006381358 109.05099708034166 40.45905404707821  
0.3214285714285714 13.32872828717981 44.08447300966252 107.42076508790478 39.13048385384882  
0.3285714285714285 12.353263767448444 41.06147237823749 98.09529817992443 36.68923750398747  
0.33571428571428574 10.949665715042796 36.310703720887375 79.62419727176227 33.510772926700724  
0.34285714285714286 10.524127578471191 34.570760611872785 74.91844080207177 32.673086427588785  
0.35 10.405225431972621 34.726842318879804 77.13620025971885 32.644832775586615  
0.3571428571428571 10.25394711450916 35.39994002430599 82.39077519570323 32.79236728917945  
0.3642857142857142 9.999684285490064 36.54423480377659 90.64421696678923 33.07524794004096  
0.37142857142857144 9.671521907101946 38.09953739981845 100.78447424411368 33.45486009602256  
0.37857142857142856 9.3775308541417 39.72086291046085 110.18131586626558 33.80215869938217  
0.3857142857142857 9.188985658673099 41.005680912101646 116.87282746679139 34.02538626418502  
0.3928571428571428 9.0925032023255 41.82006299896725 120.79245959442632 34.13807269898146  
0.4 9.04685911621347 42.262004324193235 122.75661514559894 34.18586364326087  


==> figures/insects_delay/data/ins_del_plot_conceptF.txt <==
dp0 ecdd scanb qtewma cdm  
-0.1 415.8468629875958 271.8895653797881 292.6395437484589 227.06969844811616  
-0.09285714285714286 415.1629678278577 271.1151993550712 291.3335408307172 226.87907600951127  
-0.08571428571428572 414.1882446585698 270.1258056062642 289.62068314368184 226.60442348410675  
-0.07857142857142857 412.79180141750356 268.93830648632155 287.46172275169977 226.25496504423663  
-0.07142857142857144 410.78813371653166 267.64150516062165 284.89814926717645 225.88545944801547  
-0.0642857142857143 407.9238243322703 266.4408077137516 282.1305666835937 225.63363676274983  
-0.05714285714285715 403.87342800134843 265.69365818482345 279.60855008651293 225.76069807997175  
-0.05000000000000001 398.26014134680673 265.8892016351439 278.0637176687346 226.66189808060986  
-0.042857142857142864 390.71923696203464 267.49796561355254 278.3469845544102 228.78065494872214  
-0.035714285714285726 381.00147623894526 270.6353827069237 280.939945418453 232.35276135184185  
-0.02857142857142858 369.0599118759816 274.61922182378447 285.26409711815063 237.0032556414674  
-0.021428571428571436 355.04147587729574 277.7634433805336 289.34361706461664 241.44966896764274  
-0.01428571428571429 339.2371447007676 277.9293592741807 290.48819938163194 243.77361715106935  
-0.007142857142857145 322.1713015302334 273.9768807154436 287.0593102863564 242.51712749839373  
-1.3877787807814457e-17 304.632611392009 266.989122860848 280.04391948833864 237.79531888361447  
0.007142857142857131 287.16334401762515 259.40848776810776 272.2795195938663 230.75968481799254  
0.014285714285714277 269.6955390254948 252.69235907568603 265.86348911376393 221.95981040214292  
0.021428571428571422 252.35145213546502 246.49828732151434 261.0606565854964 211.331087666728  
0.028571428571428553 236.10304555821537 240.06755989728225 257.0796257522465 199.610397303727  
0.0357142857142857 221.7223570370745 233.50420413500504 252.9687439000205 188.42911946469096  
0.042857142857142844 208.4079649601869 227.0225458649234 248.33887882725233 178.87762033115433  
0.04999999999999999 193.87944053105724 219.30943091235264 244.12198319387628 170.95062220912723  
0.057142857142857134 176.24843076331695 207.33211287558188 243.05903030540233 164.44186553835507  
0.06428571428571428 157.0145765119633 189.86353039873208 247.96522427227336 159.78036287010187  
0.07142857142857142 139.9228782302797 171.47187683977594 257.1564974927402 157.17427784656275  
0.07857142857142857 125.6850530006012 157.29636921861004 263.9985891623701 154.920695703189  
0.08571428571428572 113.12619338839612 147.25813917596946 262.2696899576486 150.1443634884367  
0.09285714285714283 102.81665793983629 138.44998054405352 251.88020508794102 142.21883150292987  
0.09999999999999998 95.4569048729016 129.50761256390945 238.01035135042216 133.19505925984438  
0.10714285714285712 90.23105040722382 121.2714623735832 224.9653447184187 124.84124876466021  
0.11428571428571427 85.6965807210042 115.01520724443611 213.78209476845146 117.3127270377906  
0.12142857142857141 80.4628013008709 111.66094765983755 202.9924999985053 109.31244247202845  
0.12857142857142856 73.79809659416317 111.2648061454593 190.59196094709745 99.38116858094527  
0.1357142857142857 66.70749353530728 111.50446344981104 176.946272929175 88.52660838414242  
0.14285714285714285 60.895209223652515 108.96437717143327 163.98689655406207 79.33541422005774  
0.15 56.48015505144325 102.92882566776085 152.31985479964638 72.2384663532603  
0.1571428571428571 52.50563083893896 95.65198497013009 143.21061274137747 66.32678510556914  
0.16428571428571428 48.44915911814221 90.84518843588364 139.87888121649095 61.72962520247884  
0.1714285714285714 44.769333189954 90.48099935995495 142.85110177264718 59.328100352385974  
0.17857142857142858 41.85774691848761 92.42262733787695 147.59178744394035 58.54233080082549  
0.1857142857142857 39.35947721690662 93.52139724305546 150.33729634813454 57.9273080962825  
0.19285714285714287 36.82119779007737 93.3534974862974 151.34876773429124 57.28804352051762  
0.19999999999999998 34.19824731658471 94.36759966665446 152.90944077455143 58.00091174539453  
0.2071428571428571 31.78904889312734 98.62921302492799 156.38244030340894 61.01091100293369  
0.21428571428571427 29.62263833040245 105.06605775519968 161.38897418513417 65.097835407292  
0.2214285714285714 27.03177061860298 110.74005402821417 167.12049883324846 67.9209919301317  
0.22857142857142856 23.923275426055184 112.32054839468961 170.63513822080634 67.96741110753524  
0.23571428571428568 21.792926533714127 108.66619376600674 168.1802181764705 66.5441404260813  
0.24285714285714285 20.890130658496904 102.04706746526703 161.3148713491478 65.27354588387804  
0.24999999999999997 20.417074267511637 94.32916571278447 152.0352422573791 64.12404285710524  
0.2571428571428571 19.745512441708733 86.1347556389812 139.76769409738165 62.441129238953266  
0.26428571428571423 18.532805187517962 78.48314356742496 124.58021077620629 59.61528108909704  
0.27142857142857146 17.294473929408326 73.2171684824639 112.0661806457805 56.45392345390782  
0.2785714285714286 16.606203185348253 69.78386308781725 105.28193242878228 53.878435286018934  
0.2857142857142857 16.23045684654703 66.01842419979246 101.3638007477478 51.27803770256355  
0.2928571428571428 15.882400099068946 60.92284558249633 98.51002248019604 48.154037489606694  
0.29999999999999993 15.494134764720112 55.71745598215696 96.77577714374632 45.15726415928667  
0.30714285714285716 15.067644590212943 52.028462442373595 95.55379725386013 43.13487285748982  
0.3142857142857143 14.526091956417686 49.20276826071612 92.97864154703674 41.762590263024414  
0.3214285714285714 13.809292648804805 45.788606632013966 88.0289273532992 40.282357568416145  
0.3285714285714285 13.055330289903814 42.06819420347316 82.5597193964186 38.62382788480075  
0.33571428571428574 12.478384762731231 39.882313696247095 80.35232403973292 37.37563393757542  
0.34285714285714286 12.0728527308288 40.137603746964565 83.57265994800895 36.801725850279986  
0.35 11.666803066345949 42.686389160672675 92.81080366957394 36.68329937507044  
0.3571428571428571 11.182351988956064 46.904880703174896 106.8622897451329 36.765222712488985  
0.3642857142857142 10.747332811861003 51.16480007943347 120.34876193086517 36.88648317264842  
0.37142857142857144 10.478983934309827 54.02848091855321 128.80076239795662 36.97180214480309  
0.37857142857142856 10.350894995569002 55.4885716633785 132.79312657677056 37.01558479921292  
0.3857142857142857 10.297048981230802 56.13381149687725 134.43609563500513 37.03496507301073  
0.3928571428571428 10.275569614874676 56.40204559294927 135.07603937518164 37.04303563776722  
0.4 10.267166703496295 56.510980948476515 135.32048374763892 37.04632051154539  


==> figures/insects_delay/data/ins_del_scatter_conceptA_cdm.txt <==
dp0 cdm  
0.15625547276248208 80.53582554517133  
0.17474277105724695 51.78702163061564  
-0.012269789983844925 133.0145395799677  
0.054000895079247296 118.06138933764136  
0.32873021385871853 42.69314641744548  
0.14658580200721893 71.42671009771988  
0.20870667726550082 65.44201680672269  
0.1627061522624732 48.61426256077796  
0.22609317650984312 47.31172839506173  
0.04164864864864867 93.296  
0.3178464260585241 42.94946401225115  
0.38281303910293274 42.58966565349544  
0.19870170580416482 59.485245901639345  
0.2164633657094595 46.7515625  
0.370887938813217 40.92368839427663  
-0.010432688208713431 285.1261829652997  
-0.015609394576695912 167.71192052980132  
-0.0024047363109863107 287.3457792207792  
0.008216464071727242 296.3987240829346  
-0.02792801744510806 140.39586645468998  
-0.01167291496584022 248.65341812400635  
-0.0030334225735169085 248.30345911949686  
-0.01721753914108287 148.57766990291262  
-0.007399966268921032 148.5132605304212  
0.004848535143701593 251.08874801901743  
-0.026639978767638378 136.71849427168576  
-0.017887434159398974 131.15654952076676  
-0.0038210191615764277 226.95201238390092  
-0.009994691119691118 142.54603174603176  
-0.020187158989975862 131.2378716744914  
0.06791647066370166 211.23101265822785  
0.0842103982198322 139.5728987993139  
-0.027363258750553787 216.92295081967214  
-0.015579768156782414 241.4834123222749  
0.15436896322552057 120.80819672131148  
0.04369086486486487 174.3712  
0.052497144273460083 163.06060606060606  
0.05810565421840755 130.04222972972974  
0.06991383484461663 123.87622149837134  
-0.043404014947423325 179.44855305466237  
0.12733091547429787 111.2124183006536  
0.13642172050098877 110.63414634146342  
0.02705573531277758 146.42566510172145  
0.03995465565233014 114.64119601328903  
0.10771016843552611 106.51669316375198  
-0.010962059038370692 278.98410174880763  
-0.021768509929586344 106.204368174727  
0.027681159420289814 272.93397745571656  
-0.016611017563304603 279.00157728706625  
-0.03157484407484404 104.90865384615384  
0.01934753043778603 242.51597444089458  
-0.02439616216216209 234.2832  
0.005999936852740612 104.2803738317757  
-0.04113401250629514 104.97826086956522  
0.012704245844539497 251.06035889070148  
-0.0033371786420567096 98.8048780487805  
-0.04631331836494881 99.15372670807453  
0.004036086245481185 214.343949044586  
-0.010110214381047727 103.75462962962963  
-0.018100845670511262 97.27707006369427  
-0.00877012429095761 333.8966049382716  
-0.018147110981413306 222.2325581395349  
0.012076196419349317 335.81847133757964  
0.00039190282515522146 295.1601941747573  
-0.02481987422204812 204.1159420289855  
0.0031552290463383037 301.8662316476346  
-0.008698872367350646 279.628762541806  
-0.00878122198027409 212.5165876777251  
-0.018201195426195443 197.4276923076923  
0.011688916739319932 274.0870967741935  
-0.015357554097505915 211.71061093247587  
-0.02578212140712141 187.34920634920636  
0.0023117760617760164 275.1475667189953  
-0.011329119442022667 200.0  
-0.015182533279548188 189.37479270315092  


==> figures/insects_delay/data/ins_del_scatter_conceptA_ecdd.txt <==
dp0 ecdd  
0.1557345420960529 61.90503597122302  
0.1750092225846536 46.69683908045977  
-0.009924021726872928 325.4784422809458  
0.05258124860397584 166.20110192837467  
0.32897881690883085 13.71866295264624  
0.14574546399546395 65.06993006993007  
0.20754651731007784 33.549374130737135  
0.16335026493348073 53.229901269393515  
0.22543552927927923 30.143055555555556  
0.042732086502670324 210.14670658682635  
0.31687880187880185 15.952991452991453  
0.38124229928457865 10.273529411764706  
0.1964306863042818 39.306179775280896  
0.21664666080507666 30.142857142857142  
0.3714289991616432 11.81536189069424  
-0.009837361106017822 318.0542740841248  
-0.014973296080890985 351.40787623066103  
-0.0007371881127215818 310.5917496443812  
0.00860082422848385 284.9063829787234  
-0.028357435275387616 395.835904628331  
-0.011253416878416828 370.3618233618234  
-0.003814987193700048 314.3762376237624  
-0.016034855816515148 352.51965065502185  
-0.006926951426951433 308.66153846153844  
0.004264088556641704 302.1943262411348  
-0.027689735189735193 389.27272727272725  
-0.016350830142905864 336.55259467040673  
-0.004079159860409881 311.9162087912088  
-0.010593468468468481 319.6638888888889  
-0.020896697754092086 378.9380281690141  
0.06814635756446097 158.67241379310346  
0.08287256398658074 139.18410041841005  
-0.028543386005397547 397.80897250361795  
-0.01619736689479176 353.16309012875536  
0.15444836976866064 60.875346260387815  
0.04321771875466629 206.51795580110496  
0.05258175016020203 179.76429567642955  
0.05750693378968488 167.65356622998544  
0.06722865567880021 157.22109826589596  
-0.04277510982056443 458.8512396694215  
0.1265814028314029 87.23665223665223  
0.13592326115741105 76.79106628242074  
0.025576066754433552 248.52578796561605  
0.03968168378757442 200.6030855539972  
0.10838563195548492 103.48823529411764  
-0.011971383147853759 361.6526610644258  
-0.022078473701917734 392.3554633471646  
0.025800162086772993 240.10320781032078  
-0.016273503861003874 362.57428571428574  
-0.032959105393603194 429.8602620087336  
0.018023744625307148 287.74715909090907  
-0.024557809958956095 385.0830945558739  
0.005428422402572547 281.6813031161473  
-0.04056910408951228 437.81632653061223  
0.012202729657849298 267.3909574468085  
-0.004414221914221916 313.43732193732194  
-0.04518857673462942 434.719298245614  
0.002456872811676336 291.6157205240175  
-0.011043062012449728 324.0160349854227  
-0.018969787644787628 382.7885714285714  
-0.0089115316570052 329.99025069637884  
-0.01777819770657424 368.6521145975443  
0.011447531715388842 298.0612244897959  
-0.0010149802479758607 322.2083936324168  
-0.024388513513513482 403.6816901408451  
0.002505247966413021 307.75173370319004  
-0.008962998712998715 337.7469387755102  
-0.008139204545454554 343.38352272727275  
-0.019917326254826256 387.3957142857143  
0.012370279854322458 268.40425531914894  
-0.01628074758067624 340.7203994293866  
-0.025889815098384533 383.1529745042493  
0.0028235334322762318 305.4335260115607  
-0.0102611175004792 348.3985815602837  
-0.01591062216062214 365.61538461538464  


==> figures/insects_delay/data/ins_del_scatter_conceptA_qt_ewma_ci.txt <==
dp0 qt_ewma_ci  
0.1562792184075968 241.91096979332272  
0.1739938574938575 176.98181818181817  
-0.010246745155330222 151.26073131955485  
0.05297690379058301 198.11477987421384  
0.3288651373147341 156.4516129032258  
0.1466875553400514 109.15288611544462  
0.2066788603890516 174.12579617834396  
0.16243971913089558 95.36111111111111  
0.22545578661069954 92.78288431061807  
0.04119694179123662 102.34072900158479  
0.31744856146469047 89.3016129032258  
0.3806142213642215 94.38095238095238  
0.19794752685377684 93.49358974358974  
0.21661284523960575 65.84507042253522  
0.3709873769117955 69.45271317829457  
-0.011476003653422967 298.1290322580645  
-0.014566796353423256 213.09710391822827  
-0.0008119532576054411 329.24476650563605  
0.009198020208658536 345.1656534954407  
-0.02741951052434924 184.86021505376345  
-0.011522301573725607 265.75949367088606  
-0.0019980694980694658 273.10837438423647  
-0.016372195512820514 189.72115384615384  
-0.00796854145812484 194.52006172839506  
0.004024506998855565 271.92182410423453  
-0.026237371046125002 176.2460567823344  
-0.016868631810724427 155.7476038338658  
-0.002598914488258719 231.82295081967214  
-0.0096281181026944 179.0924499229584  
-0.020067731832318553 153.51053484602917  
0.06807274809802033 312.63141524105754  
0.0829403279684178 277.2439807383628  
-0.026934750284264813 299.35113268608416  
-0.01565415800415798 256.6046153846154  
0.15369977797702916 244.7788309636651  
0.0444879544080822 246.3370607028754  
0.051586108108108125 229.3808  
0.05583027493741782 226.67974882260597  
0.0693268389748973 217.31877022653723  
-0.04213015364090206 233.64490445859872  
0.12631309217133133 198.64135702746364  
0.1368765356265356 209.00462249614793  
0.026461522836127238 192.3227848101266  
0.039088114754098346 178.58032786885246  
0.1083214738175676 168.4171875  
-0.012345834064584088 301.92857142857144  
-0.020969924972290888 149.91009463722398  
0.026114650704587405 337.13312202852615  
-0.016529232206483002 304.40996784565914  
-0.032967069010758326 143.67799352750808  
0.01833605524956239 310.22274881516586  
-0.025568749999999973 288.27666666666664  
0.005916280864197487 143.72067901234567  
-0.04016564259012595 152.73608903020667  
0.013027792932684246 303.9099378881988  
-0.004000745875745865 132.46915584415584  
-0.046443954133286364 134.90228013029315  
0.0020312632381598306 249.4843260188088  
-0.012650114229061649 140.14194577352472  
-0.01832770270270273 123.58823529411765  
-0.007991088160579668 377.5993836671803  
-0.018814948255217234 246.58544303797467  
0.010578828828828879 367.0883333333333  
-0.0009630523380523559 351.8285714285714  
-0.026566855770865233 243.85849056603774  
0.0043442523405759215 351.71078431372547  
-0.008133901758901718 370.52698412698413  
-0.007812802623470394 240.4169381107492  
-0.020234480065940724 271.9887640449438  
0.01299013908388913 325.87175324675326  
-0.016057137234321672 235.14886731391584  
-0.026443185359989324 224.4019769357496  
0.001032377014238195 337.79968454258676  
-0.00979937126140673 237.32148626817448  
-0.014749695347521463 232.90177133655394  


==> figures/insects_delay/data/ins_del_scatter_conceptA_qt_ewma_cs.txt <==
dp0 qt_ewma_cs  
0.15625547276248208 80.53582554517133  
0.17474277105724695 51.78702163061564  
-0.012269789983844925 133.0145395799677  
0.054000895079247296 118.06138933764136  
0.32873021385871853 42.69314641744548  
0.14658580200721893 71.42671009771988  
0.20870667726550082 65.44201680672269  
0.1627061522624732 48.61426256077796  
0.22609317650984312 47.31172839506173  
0.04164864864864867 93.296  
0.3178464260585241 42.94946401225115  
0.38281303910293274 42.58966565349544  
0.19870170580416482 59.485245901639345  
0.2164633657094595 46.7515625  
0.370887938813217 40.92368839427663  
-0.010432688208713431 285.1261829652997  
-0.015609394576695912 167.71192052980132  
-0.0024047363109863107 287.3457792207792  
0.008216464071727242 296.3987240829346  
-0.02792801744510806 140.39586645468998  
-0.01167291496584022 248.65341812400635  
-0.0030334225735169085 248.30345911949686  
-0.01721753914108287 148.57766990291262  
-0.007399966268921032 148.5132605304212  
0.004848535143701593 251.08874801901743  
-0.026639978767638378 136.71849427168576  
-0.017887434159398974 131.15654952076676  
-0.0038210191615764277 226.95201238390092  
-0.009994691119691118 142.54603174603176  
-0.020187158989975862 131.2378716744914  
0.06791647066370166 211.23101265822785  
0.0842103982198322 139.5728987993139  
-0.027363258750553787 216.92295081967214  
-0.015579768156782414 241.4834123222749  
0.15436896322552057 120.80819672131148  
0.04369086486486487 174.3712  
0.052497144273460083 163.06060606060606  
0.05810565421840755 130.04222972972974  
0.06991383484461663 123.87622149837134  
-0.043404014947423325 179.44855305466237  
0.12733091547429787 111.2124183006536  
0.13642172050098877 110.63414634146342  
0.02705573531277758 146.42566510172145  
0.03995465565233014 114.64119601328903  
0.10771016843552611 106.51669316375198  
-0.010962059038370692 278.98410174880763  
-0.021768509929586344 106.204368174727  
0.027681159420289814 272.93397745571656  
-0.016611017563304603 279.00157728706625  
-0.03157484407484404 104.90865384615384  
0.01934753043778603 242.51597444089458  
-0.02439616216216209 234.2832  
0.005999936852740612 104.2803738317757  
-0.04113401250629514 104.97826086956522  
0.012704245844539497 251.06035889070148  
-0.0033371786420567096 98.8048780487805  
-0.04631331836494881 99.15372670807453  
0.004036086245481185 214.343949044586  
-0.010110214381047727 103.75462962962963  
-0.018100845670511262 97.27707006369427  
-0.00877012429095761 333.8966049382716  
-0.018147110981413306 222.2325581395349  
0.012076196419349317 335.81847133757964  
0.00039190282515522146 295.1601941747573  
-0.02481987422204812 204.1159420289855  
0.0031552290463383037 301.8662316476346  
-0.008698872367350646 279.628762541806  
-0.00878122198027409 212.5165876777251  
-0.018201195426195443 197.4276923076923  
0.011688916739319932 274.0870967741935  
-0.015357554097505915 211.71061093247587  
-0.02578212140712141 187.34920634920636  
0.0023117760617760164 275.1475667189953  
-0.011329119442022667 200.0  
-0.015182533279548188 189.37479270315092  


==> figures/insects_delay/data/ins_del_scatter_conceptA_qtewma.txt <==
dp0 qtewma  
0.1562792184075968 241.91096979332272  
0.1739938574938575 176.98181818181817  
-0.010246745155330222 151.26073131955485  
0.05297690379058301 198.11477987421384  
0.3288651373147341 156.4516129032258  
0.1466875553400514 109.15288611544462  
0.2066788603890516 174.12579617834396  
0.16243971913089558 95.36111111111111  
0.22545578661069954 92.78288431061807  
0.04119694179123662 102.34072900158479  
0.31744856146469047 89.3016129032258  
0.3806142213642215 94.38095238095238  
0.19794752685377684 93.49358974358974  
0.21661284523960575 65.84507042253522  
0.3709873769117955 69.45271317829457  
-0.011476003653422967 298.1290322580645  
-0.014566796353423256 213.09710391822827  
-0.0008119532576054411 329.24476650563605  
0.009198020208658536 345.1656534954407  
-0.02741951052434924 184.86021505376345  
-0.011522301573725607 265.75949367088606  
-0.0019980694980694658 273.10837438423647  
-0.016372195512820514 189.72115384615384  
-0.00796854145812484 194.52006172839506  
0.004024506998855565 271.92182410423453  
-0.026237371046125002 176.2460567823344  
-0.016868631810724427 155.7476038338658  
-0.002598914488258719 231.82295081967214  
-0.0096281181026944 179.0924499229584  
-0.020067731832318553 153.51053484602917  
0.06807274809802033 312.63141524105754  
0.0829403279684178 277.2439807383628  
-0.026934750284264813 299.35113268608416  
-0.01565415800415798 256.6046153846154  
0.15369977797702916 244.7788309636651  
0.0444879544080822 246.3370607028754  
0.051586108108108125 229.3808  
0.05583027493741782 226.67974882260597  
0.0693268389748973 217.31877022653723  
-0.04213015364090206 233.64490445859872  
0.12631309217133133 198.64135702746364  
0.1368765356265356 209.00462249614793  
0.026461522836127238 192.3227848101266  
0.039088114754098346 178.58032786885246  
0.1083214738175676 168.4171875  
-0.012345834064584088 301.92857142857144  
-0.020969924972290888 149.91009463722398  
0.026114650704587405 337.13312202852615  
-0.016529232206483002 304.40996784565914  
-0.032967069010758326 143.67799352750808  
0.01833605524956239 310.22274881516586  
-0.025568749999999973 288.27666666666664  
0.005916280864197487 143.72067901234567  
-0.04016564259012595 152.73608903020667  
0.013027792932684246 303.9099378881988  
-0.004000745875745865 132.46915584415584  
-0.046443954133286364 134.90228013029315  
0.0020312632381598306 249.4843260188088  
-0.012650114229061649 140.14194577352472  
-0.01832770270270273 123.58823529411765  
-0.007991088160579668 377.5993836671803  
-0.018814948255217234 246.58544303797467  
0.010578828828828879 367.0883333333333  
-0.0009630523380523559 351.8285714285714  
-0.026566855770865233 243.85849056603774  
0.0043442523405759215 351.71078431372547  
-0.008133901758901718 370.52698412698413  
-0.007812802623470394 240.4169381107492  
-0.020234480065940724 271.9887640449438  
0.01299013908388913 325.87175324675326  
-0.016057137234321672 235.14886731391584  
-0.026443185359989324 224.4019769357496  
0.001032377014238195 337.79968454258676  
-0.00979937126140673 237.32148626817448  
-0.014749695347521463 232.90177133655394  


==> figures/insects_delay/data/ins_del_scatter_conceptA_scanb.txt <==
dp0 scanb  
0.15531539059112584 121.83288770053476  
0.17403168685927303 144.60275862068966  
-0.010231099981100028 121.5972027972028  
0.050018602463222706 158.15696202531646  
0.32846726190476194 84.7526455026455  
0.14506594207992132 74.25747724317296  
0.20698516854766857 89.82554945054945  
0.16312630962105346 69.51905387647832  
0.224957154541061 49.69601100412655  
0.042827702702702725 80.13243243243244  
0.31912273384495604 61.05075445816187  
0.38385112027211893 45.86320109439124  
0.19567261237921857 62.259067357512954  
0.2170685997171146 42.83875530410184  
0.37192623717900725 43.23961218836565  
-0.009265426140426136 254.20238095238096  
-0.013762680747974848 157.95658263305322  
-0.0002523765144454293 321.57103448275865  
0.010392230174838868 290.5612648221344  
-0.02793582445163867 111.6514131897712  
-0.012261367030013404 217.16712707182322  
-0.002805634846076016 177.8235294117647  
-0.016601857881978377 134.70281124497993  
-0.010591880890388372 139.5237449118046  
0.009503521256590847 254.1118690313779  
-0.02769161301190387 96.54432132963989  
-0.01981546062191225 100.45161290322581  
-0.008374958405738153 186.99589603283172  
-0.007552155771905433 116.38247566063978  
-0.018089277802392528 83.25819672131148  
0.06910991436981537 261.67609618104666  
0.08409111182812018 244.09691011235955  
-0.026633758423302678 257.01608579088474  
-0.01804486801211691 298.63901018922854  
0.15225391639846442 155.98995695839312  
0.04566711077274463 198.55915492957746  
0.05218629996708482 221.92963464140732  
0.05606702402818911 164.74479889042996  
0.06733924207608413 202.5195681511471  
-0.04053333997536407 244.47050938337802  
0.12713985472512077 122.70804911323329  
0.13471713632477048 174.24209078404402  
0.024630853716674617 164.61736770691994  
0.043731534616808565 145.46301369863014  
0.111983838568298 123.25  
-0.007936966571834958 250.3328947368421  
-0.023554622296409422 102.18396846254927  
0.028561985898942377 286.18232819074336  
-0.01670837728711211 306.50471063257066  
-0.03224662162162159 80.91643454038997  
0.01812346437346432 202.50881953867028  
-0.023730867101052572 211.16119828815977  
0.009068199296857843 90.72628726287263  
-0.03906359774894258 87.19098143236074  
0.00926170935333237 250.9960732984293  
-0.004419184069048732 74.87415426251691  
-0.048777082109283165 65.1399456521739  
0.0033633437102023322 149.2369109947644  
-0.010894276629570737 75.44397759103641  
-0.021354789321207185 60.55359565807327  
-0.008287143075278697 342.01977401129943  
-0.016751576576576555 150.49733333333333  
0.010062339124839087 363.75132275132273  
-0.0013821331910189583 300.89703808180536  
-0.02594644144144148 130.85066666666665  
0.00202737757212465 302.3968871595331  
-0.006326715325640775 236.4512893982808  
-0.007498816201646469 126.94878706199461  
-0.019973126535626523 108.99064171122994  
0.009776565268197035 237.57043235704325  
-0.014780290494576243 109.1156462585034  
-0.026973723723723725 92.84305555555555  
0.0016053106063422529 199.90646492434664  
-0.007957404615771102 100.3187250996016  
-0.01616474267790058 80.43589743589743  


==> figures/insects_delay/data/ins_del_scatter_conceptB_cdm.txt <==
dp0 cdm  
0.07870962979786505 84.47058823529412  
-0.013738107266144717 58.626168224299064  
0.14477893890675236 68.27331189710611  
0.104751882163854 69.48356807511738  
0.0645139097100269 48.36291600633914  
0.22370794822375045 53.83468395461912  
0.18263752926154503 53.09291338582677  
0.13029679954248913 42.97962382445141  
0.08794849426891677 42.400625978090765  
0.25129254054054057 49.4832  
0.2071607910670411 40.9301948051948  
0.16686715637983457 39.24881141045959  
0.32991657019457676 44.341021416803954  
0.23653199005194114 36.58794788273616  
0.3132414043125552 36.26749611197511  
0.1270279133299967 62.983024691358025  
-0.023579239286014964 41.54984423676012  
0.157717802207352 61.069131832797424  
0.08208887908008511 107.87269681742043  
0.10571245770334514 35.28684627575277  
0.28158631457544503 44.04186795491143  
0.21094658741019495 52.68037974683544  
0.13279648182665432 35.608150470219435  
0.0629005867991605 41.2202852614897  
0.23721824008095466 49.04524180967239  
0.25915298459287317 31.020700636942674  
0.18919307238272753 33.4696223316913  
0.36453056376689186 41.246875  
0.21623350489751497 32.90604026845637  
0.3395072790181485 30.9597423510467  
-0.00602453941079345 173.18006430868166  
-0.055661867440946505 110.32794830371567  
0.10567959895379253 125.30483870967743  
0.05066735213474344 148.7246376811594  
-0.062444278004419485 93.63993710691824  
0.09729735083736674 101.30744849445325  
0.042870657900372644 113.9270998415214  
0.046812719621708354 83.0529695024077  
-0.004843068875326928 89.56774193548387  
0.15182209741896247 101.92122186495178  
0.04075420723518547 76.9223602484472  
-0.008357510353955877 82.83096366508688  
0.14944481801223375 85.83948635634029  
0.09864838346981203 69.33594976452119  
0.09410534156203448 68.01102362204725  
0.11741112928214847 63.81687898089172  
-0.039240158404850345 42.09794628751975  
0.16884706889988582 53.46165884194053  
0.09899290864346777 83.27156549520767  
0.07587026582503553 36.39309210526316  
0.28353683137390995 41.75120385232745  
0.21421279975627805 52.63768115942029  
0.1285693348851243 33.53269537480064  
0.058748009373009336 40.082491582491585  
0.26710762401120636 45.59298780487805  
0.2477524011614921 29.92396694214876  
0.1764283033033034 33.41339869281046  
0.38292498210130665 38.067880794701985  
0.22798000902333182 31.839427662957075  
0.343523090019153 28.976377952755904  
0.09472523555665752 74.94036697247707  
-0.03511152519131244 42.770867430441896  
0.1519461094158675 63.67741935483871  
0.12961841298348586 47.47163695299838  
0.05876078671864743 37.6677471636953  
0.2469865528376166 47.222585924713584  
0.22032909881490337 41.277602523659304  
0.11801865846889542 36.60031595576619  
0.09382512794484621 31.247261345852895  
0.2793348089468779 38.86371100164204  
0.21568819017745877 34.07949125596184  
0.1892558849171752 29.664516129032258  
0.3744697900379718 35.337190082644625  
0.24724095634095639 29.82  
0.3367286844260529 28.046251993620416  


==> figures/insects_delay/data/ins_del_scatter_conceptB_ecdd.txt <==
dp0 ecdd  
0.07885478141562985 143.28650904033378  
-0.016463855084366097 350.8618784530387  
0.1450087246500446 79.45337159253945  
0.10563353200361941 109.52983988355167  
0.06367336390632639 168.12517385257303  
0.22410114228152211 33.58931082981716  
0.18128689793145103 61.652234636871505  
0.1300411831139497 89.44092219020173  
0.0882785146652334 138.3536931818182  
0.2508992944442302 24.834522111269614  
0.2075359401955147 42.42411347517731  
0.16586434951901052 69.93502824858757  
0.3307431965160181 15.370677731673583  
0.23743383807049517 29.946915351506455  
0.313835995085995 16.426136363636363  
0.1260294002275134 93.46589259796806  
-0.023754310829553593 396.18307905686544  
0.15801604011943954 66.19971671388102  
0.08201115741101334 146.9236311239193  
0.10492578095092264 109.61048158640227  
0.2809990082675269 20.15912208504801  
0.21023195335165668 37.40819209039548  
0.1329157645214275 87.06077348066299  
0.0621593346593346 174.11976911976913  
0.23758591014595376 26.86608442503639  
0.26037483683968055 24.092329545454547  
0.18827027957709774 51.98622589531681  
0.3644990307159528 12.353760445682452  
0.21608425571433987 33.80084151472651  
0.33965359521412525 13.538681948424069  
-0.0053619087837837864 311.44305555555553  
-0.054847637054668275 451.2613636363636  
0.10426271860095393 116.27450980392157  
0.05202079845332053 205.7094395280236  
-0.06363830382106242 489.56275862068964  
0.0946020752895752 130.79714285714286  
0.0433871371371371 218.86609686609685  
0.04779547557543273 197.358059914408  
-0.002819896167353786 333.8333333333333  
0.15171973475621542 74.0143061516452  
0.04136118839427666 206.83823529411765  
-0.010522493017034507 338.5691411935953  
0.1490448615051515 69.51243093922652  
0.098622142113583 119.78174037089872  
0.09216286017422376 136.12121212121212  
0.11681006431360541 105.81161473087819  
-0.0402507613247049 435.4338028169014  
0.16884768230854263 58.365303244005645  
0.10073550212164073 121.29702970297029  
0.07628407377334417 155.6351931330472  
0.2833894185209051 20.785413744740534  
0.21403448761261268 36.77777777777778  
0.12832338264989135 89.67097701149426  
0.057686334221545454 179.83802816901408  
0.26801034137335017 22.013081395348838  
0.24716664757978313 27.096045197740114  
0.17524174905085899 56.471488178025034  
0.3823719647009492 11.314527503526094  
0.22792295924371397 31.04499274310595  
0.3427184036554541 13.61726618705036  
0.09428391265925318 124.54223433242507  
-0.034758457758457706 419.6041958041958  
0.1533719225691208 66.36206896551724  
0.13144031531531536 86.58611111111111  
0.06097383613008617 172.38736263736263  
0.24636349011349 26.464646464646464  
0.22211320917234517 34.873937677053824  
0.11768148962916397 104.42270861833106  
0.09186984452807234 129.26019690576652  
0.2789778252048082 19.65014164305949  
0.21411820474320475 35.27777777777778  
0.18987016813324958 48.30087209302326  
0.37448585304054055 11.328125  
0.24812370062370065 25.2322206095791  
0.3366700940070506 14.46704067321178  


==> figures/insects_delay/data/ins_del_scatter_conceptB_qt_ewma_ci.txt <==
dp0 qt_ewma_ci  
0.07848506401137989 164.01116427432217  
-0.015240736357376439 90.44426751592357  
0.14493297297297303 226.5808  
0.10528724483047486 181.163132137031  
0.0625921276688643 67.73021001615508  
0.2244079643023304 116.21439749608764  
0.1824407734597952 117.79968944099379  
0.1297142617824435 72.5801652892562  
0.08745868445181859 58.12924071082391  
0.2499640070692703 141.40510366826157  
0.20629613837138117 56.79611650485437  
0.16633513948731338 49.67632850241546  
0.33104735304611543 85.81518151815182  
0.23712602865616783 49.87944358578053  
0.312996738852417 43.070977917981075  
0.12671447288634785 163.06570512820514  
-0.022611150814275838 70.22435897435898  
0.15703623094248098 232.25160256410257  
0.08099694856146467 242.2774193548387  
0.10382325286451505 56.66828478964401  
0.2794107135304318 115.30046948356808  
0.2115300441951385 144.82704402515722  
0.1325577297297298 54.424  
0.06286462626350275 55.036918138041734  
0.2381455115830115 163.13636363636363  
0.2592407080994038 46.272141706924316  
0.18659822043380958 50.02866242038217  
0.3644720879025991 110.59265175718849  
0.21453423989138265 49.52590266875981  
0.34035937708713654 44.10873146622735  
-0.005209382802575713 235.88006482982172  
-0.05443185236110515 147.7933227344992  
0.10217467467467461 257.6521739130435  
0.05091603813115442 277.6666666666667  
-0.06223454087890709 117.78403755868544  
0.09535829994031886 211.87539432176655  
0.043162000000000034 183.3216  
0.04795001865362297 120.34049079754601  
-0.00224381481179059 100.28398791540785  
0.152668581081081 202.35333333333332  
0.04151341479466475 105.5551948051948  
-0.009692105700170206 85.16743471582181  
0.14971380925654093 164.3738019169329  
0.09983272777494479 92.98113207547169  
0.09165869879313282 82.20911949685535  
0.11872956028128451 158.18808777429467  
-0.04112899664370251 59.97875816993464  
0.165805550735326 213.86998394863562  
0.09943839114705255 213.1984251968504  
0.07505173841059598 51.62748344370861  
0.2833770205092553 103.67041800643086  
0.21403742445862012 124.722049689441  
0.1293663402326377 50.764240506329116  
0.05870655599689151 53.14376996805112  
0.2654488037565868 135.61163522012578  
0.24679043329043332 41.423809523809524  
0.17653485395333213 44.537267080745345  
0.38260826524198627 91.38914728682171  
0.22826409083133775 44.460443037974684  
0.34419405405405407 36.8144  
0.09527437148833212 172.85735963581183  
-0.034648085585585575 67.28301886792453  
0.1537588518751309 244.92403100775195  
0.1299651637618927 126.42990654205607  
0.06017880012365301 52.411764705882355  
0.24710646011865522 107.97235772357723  
0.22184382116615814 89.86168521462639  
0.11919611381567907 56.43944099378882  
0.09229718760968753 42.7224025974026  
0.2808690350506758 100.7125  
0.2142636867636868 44.73076923076923  
0.18815136504747992 36.064189189189186  
0.3746592080952177 67.4308426073132  
0.2477750167522894 38.970247933884295  
0.3380528558114764 33.085385878489326  


==> figures/insects_delay/data/ins_del_scatter_conceptB_qt_ewma_cs.txt <==
dp0 qt_ewma_cs  
0.07870962979786505 84.47058823529412  
-0.013738107266144717 58.626168224299064  
0.14477893890675236 68.27331189710611  
0.104751882163854 69.48356807511738  
0.0645139097100269 48.36291600633914  
0.22370794822375045 53.83468395461912  
0.18263752926154503 53.09291338582677  
0.13029679954248913 42.97962382445141  
0.08794849426891677 42.400625978090765  
0.25129254054054057 49.4832  
0.2071607910670411 40.9301948051948  
0.16686715637983457 39.24881141045959  
0.32991657019457676 44.341021416803954  
0.23653199005194114 36.58794788273616  
0.3132414043125552 36.26749611197511  
0.1270279133299967 62.983024691358025  
-0.023579239286014964 41.54984423676012  
0.157717802207352 61.069131832797424  
0.08208887908008511 107.87269681742043  
0.10571245770334514 35.28684627575277  
0.28158631457544503 44.04186795491143  
0.21094658741019495 52.68037974683544  
0.13279648182665432 35.608150470219435  
0.0629005867991605 41.2202852614897  
0.23721824008095466 49.04524180967239  
0.25915298459287317 31.020700636942674  
0.18919307238272753 33.4696223316913  
0.36453056376689186 41.246875  
0.21623350489751497 32.90604026845637  
0.3395072790181485 30.9597423510467  
-0.00602453941079345 173.18006430868166  
-0.055661867440946505 110.32794830371567  
0.10567959895379253 125.30483870967743  
0.05066735213474344 148.7246376811594  
-0.062444278004419485 93.63993710691824  
0.09729735083736674 101.30744849445325  
0.042870657900372644 113.9270998415214  
0.046812719621708354 83.0529695024077  
-0.004843068875326928 89.56774193548387  
0.15182209741896247 101.92122186495178  
0.04075420723518547 76.9223602484472  
-0.008357510353955877 82.83096366508688  
0.14944481801223375 85.83948635634029  
0.09864838346981203 69.33594976452119  
0.09410534156203448 68.01102362204725  
0.11741112928214847 63.81687898089172  
-0.039240158404850345 42.09794628751975  
0.16884706889988582 53.46165884194053  
0.09899290864346777 83.27156549520767  
0.07587026582503553 36.39309210526316  
0.28353683137390995 41.75120385232745  
0.21421279975627805 52.63768115942029  
0.1285693348851243 33.53269537480064  
0.058748009373009336 40.082491582491585  
0.26710762401120636 45.59298780487805  
0.2477524011614921 29.92396694214876  
0.1764283033033034 33.41339869281046  
0.38292498210130665 38.067880794701985  
0.22798000902333182 31.839427662957075  
0.343523090019153 28.976377952755904  
0.09472523555665752 74.94036697247707  
-0.03511152519131244 42.770867430441896  
0.1519461094158675 63.67741935483871  
0.12961841298348586 47.47163695299838  
0.05876078671864743 37.6677471636953  
0.2469865528376166 47.222585924713584  
0.22032909881490337 41.277602523659304  
0.11801865846889542 36.60031595576619  
0.09382512794484621 31.247261345852895  
0.2793348089468779 38.86371100164204  
0.21568819017745877 34.07949125596184  
0.1892558849171752 29.664516129032258  
0.3744697900379718 35.337190082644625  
0.24724095634095639 29.82  
0.3367286844260529 28.046251993620416  


==> figures/insects_delay/data/ins_del_scatter_conceptB_qtewma.txt <==
dp0 qtewma  
0.07848506401137989 164.01116427432217  
-0.015240736357376439 90.44426751592357  
0.14493297297297303 226.5808  
0.10528724483047486 181.163132137031  
0.0625921276688643 67.73021001615508  
0.2244079643023304 116.21439749608764  
0.1824407734597952 117.79968944099379  
0.1297142617824435 72.5801652892562  
0.08745868445181859 58.12924071082391  
0.2499640070692703 141.40510366826157  
0.20629613837138117 56.79611650485437  
0.16633513948731338 49.67632850241546  
0.33104735304611543 85.81518151815182  
0.23712602865616783 49.87944358578053  
0.312996738852417 43.070977917981075  
0.12671447288634785 163.06570512820514  
-0.022611150814275838 70.22435897435898  
0.15703623094248098 232.25160256410257  
0.08099694856146467 242.2774193548387  
0.10382325286451505 56.66828478964401  
0.2794107135304318 115.30046948356808  
0.2115300441951385 144.82704402515722  
0.1325577297297298 54.424  
0.06286462626350275 55.036918138041734  
0.2381455115830115 163.13636363636363  
0.2592407080994038 46.272141706924316  
0.18659822043380958 50.02866242038217  
0.3644720879025991 110.59265175718849  
0.21453423989138265 49.52590266875981  
0.34035937708713654 44.10873146622735  
-0.005209382802575713 235.88006482982172  
-0.05443185236110515 147.7933227344992  
0.10217467467467461 257.6521739130435  
0.05091603813115442 277.6666666666667  
-0.06223454087890709 117.78403755868544  
0.09535829994031886 211.87539432176655  
0.043162000000000034 183.3216  
0.04795001865362297 120.34049079754601  
-0.00224381481179059 100.28398791540785  
0.152668581081081 202.35333333333332  
0.04151341479466475 105.5551948051948  
-0.009692105700170206 85.16743471582181  
0.14971380925654093 164.3738019169329  
0.09983272777494479 92.98113207547169  
0.09165869879313282 82.20911949685535  
0.11872956028128451 158.18808777429467  
-0.04112899664370251 59.97875816993464  
0.165805550735326 213.86998394863562  
0.09943839114705255 213.1984251968504  
0.07505173841059598 51.62748344370861  
0.2833770205092553 103.67041800643086  
0.21403742445862012 124.722049689441  
0.1293663402326377 50.764240506329116  
0.05870655599689151 53.14376996805112  
0.2654488037565868 135.61163522012578  
0.24679043329043332 41.423809523809524  
0.17653485395333213 44.537267080745345  
0.38260826524198627 91.38914728682171  
0.22826409083133775 44.460443037974684  
0.34419405405405407 36.8144  
0.09527437148833212 172.85735963581183  
-0.034648085585585575 67.28301886792453  
0.1537588518751309 244.92403100775195  
0.1299651637618927 126.42990654205607  
0.06017880012365301 52.411764705882355  
0.24710646011865522 107.97235772357723  
0.22184382116615814 89.86168521462639  
0.11919611381567907 56.43944099378882  
0.09229718760968753 42.7224025974026  
0.2808690350506758 100.7125  
0.2142636867636868 44.73076923076923  
0.18815136504747992 36.064189189189186  
0.3746592080952177 67.4308426073132  
0.2477750167522894 38.970247933884295  
0.3380528558114764 33.085385878489326  


==> figures/insects_delay/data/ins_del_scatter_conceptB_scanb.txt <==
dp0 scanb  
0.07626401816754519 113.46334716459198  
-0.014038444236513459 114.25565912117177  
0.1466667122588175 104.04318488529015  
0.10303526182432438 123.86548913043478  
0.062157109970829016 69.97139141742522  
0.22593079190301413 59.01783264746228  
0.17894958561003332 70.68249660786974  
0.130721985517317 59.97293640054127  
0.09169001636946222 46.399484536082475  
0.25396277374935927 67.10569105691057  
0.2090095230751437 51.313837375178316  
0.16791076358616686 42.67204301075269  
0.32981216773857763 51.75790921595598  
0.23547815598024796 38.534170153417016  
0.3129408806641553 38.66305818673884  
0.13109884553427598 75.15761589403974  
-0.024484270126700403 63.44223107569721  
0.1540143297660076 85.87248322147651  
0.0851120763620764 173.96560846560845  
0.10534923532403367 46.608870967741936  
0.2808602617665545 49.66894664842681  
0.20890977956422097 67.38761776581427  
0.13217217043190616 36.62726008344924  
0.05865651485940848 45.51009421265141  
0.23902474097562765 65.69849931787176  
0.2608878713424168 35.13636363636363  
0.18682216291395704 42.15299026425591  
0.3614419713831479 47.5921568627451  
0.2143950492548623 33.70493991989319  
0.33923723416039 31.30464480874317  
-0.00790868361623076 194.51347708894878  
-0.053561450555613926 124.50583657587549  
0.10433741608969171 133.89466840052015  
0.051299915987415956 217.24074074074073  
-0.056918761137511126 82.01510989010988  
0.09698405718863196 90.18298969072166  
0.04634843738617328 120.48517520215633  
0.047669149053685855 72.30653950953679  
-0.006254189189189185 65.22933333333333  
0.15814542688383748 90.23576158940398  
0.04350560271014825 63.8168044077135  
-0.0077400709728295825 57.04509283819629  
0.14642657840026263 76.47368421052632  
0.09749080777832536 47.971949509116406  
0.09163009045630993 47.30216802168022  
0.1176712630998345 81.07482993197279  
-0.03739825171124134 54.90861618798956  
0.16977943257393519 86.10340314136126  
0.09771804260985356 135.05059920106524  
0.07677076114576115 38.82905982905983  
0.28645564042303173 45.59375  
0.2132784442087554 55.86332882273342  
0.13170711913030353 34.18156424581006  
0.05731671379259701 37.29076086956522  
0.2664642531044558 55.836486486486486  
0.24415828880089202 30.301564722617353  
0.17280373789564973 32.905080213903744  
0.3813340551322598 40.51196808510638  
0.22716034119225614 30.373049645390072  
0.34457052880560335 27.09226594301221  
0.09435499359795141 90.46606914212548  
-0.032250214648350095 59.37707182320442  
0.15328586141989547 99.03679369250986  
0.12791572315558802 75.0445945945946  
0.05687467063163443 45.750696378830085  
0.2472581838683534 50.761408083441985  
0.22417380029431827 51.41567065073041  
0.12103358263540936 37.35588633288227  
0.09545851351351348 32.041333333333334  
0.2824749153104058 55.666212534059945  
0.2137564072693383 34.278514588859416  
0.1879412393924268 31.196569920844325  
0.377715185996436 42.706043956043956  
0.2465761535499229 29.202072538860104  
0.3415078131228574 27.96165191740413  


==> figures/insects_delay/data/ins_del_scatter_conceptC_cdm.txt <==
dp0 cdm  
0.02614627495142202 242.46241830065358  
0.059861555868664845 153.12322274881515  
0.011179762423714018 285.0403225806452  
-0.0070614797966283005 274.2904290429043  
0.08584491482003331 142.3522906793049  
0.03838204102160414 209.04368932038835  
0.017293794991163458 220.8468899521531  
0.07257678617102908 142.60567823343848  
0.054078825230981786 150.8003194888179  
0.005954172516672518 229.03896103896105  
0.09510497297297299 130.6576  
0.07773538244126474 132.5686274509804  
0.029141653672903695 189.45352564102564  
0.06474555588711742 132.82018927444796  
0.08980444386694386 119.83333333333333  
0.17288353257103256 54.15064102564103  
0.20006719747916923 43.46165884194053  
-0.007388654062382871 130.77195685670262  
0.05444161858487703 182.1669341894061  
0.3707221749308363 35.30551181102362  
0.16740516931240726 51.02995008319468  
0.22691351799560755 51.81094527363184  
0.19309294442957814 40.45049504950495  
0.25218253883805064 43.63937007874016  
0.04742765435985072 108.66888519134775  
0.36766059305751253 33.770932069510266  
0.4248788792735953 34.47634069400631  
0.21978474435663448 50.274636510500805  
0.24491085130872195 40.91955835962145  
0.42030916957967435 33.00788643533123  
0.10363247726399386 97.55292259083728  
0.14441150322148774 68.92569659442725  
-0.00778475650573171 251.23529411764707  
-0.012675600241389723 262.4066985645933  
0.24701562092639262 57.69292604501608  
0.09711301723026683 95.98092209856915  
0.09302054823811157 98.25791139240506  
0.13465263480660564 67.47487844408428  
0.13019295012716064 69.64114832535886  
-0.02417483517443128 202.62520193861067  
0.2417669252311522 57.95888157894737  
0.23640929729729723 58.816  
0.08200099426958599 94.64715189873418  
0.12274203706075743 65.46287519747236  
0.22864645002145004 57.36825396825397  
0.00560328185328185 337.62794348508635  
-0.010660828025477714 329.30573248407643  
0.025743783783783808 279.344  
-0.022505967949516315 324.184331797235  
-0.006457182611628809 289.73634945397816  
0.031122183800755238 261.27315541601257  
-0.018717333475207487 295.75275590551183  
0.014181925675675666 273.63  
-0.036309952809952806 305.57142857142856  
0.002870259372275502 252.6516129032258  
0.01891743088929057 245.91190864600327  
-0.028658767721762984 284.12361331220285  
0.009220890767500933 261.7550077041602  
-0.008820066046754144 255.65434083601286  
-0.004156869369369348 218.54666666666665  
0.0118682230134326 296.2814371257485  
0.004409415513074083 297.66829268292685  
0.01935150416975942 328.5444264943457  
-0.01950781452378897 225.72843450479232  
0.012145352402645748 270.01458670988654  
0.030877204218436427 253.8957345971564  
-0.011038274299143863 198.75155279503105  
0.019698268235502275 258.8216039279869  
-0.020067567567567557 206.34083601286173  
0.0016379966923445455 211.1658615136876  
0.030322393822393823 221.65396825396826  
-0.008182400154932018 180.71974522292993  
0.009413212270355131 189.16326530612244  
0.001713143081826074 179.32312404287902  
0.009288081594252484 166.90981012658227  


==> figures/insects_delay/data/ins_del_scatter_conceptC_ecdd.txt <==
dp0 ecdd  
0.02493953717666164 242.1802575107296  
0.059669578114700056 168.53945480631276  
0.011805121411962022 280.3370944992948  
-0.007520241959836971 329.6354748603352  
0.08441592120289301 122.32957746478873  
0.03755824458882784 214.41536273115221  
0.016603501649797958 269.3593964334705  
0.07253689929122206 142.1729106628242  
0.0532540832199106 165.5064748201439  
0.007460545538426039 290.0611664295875  
0.09551628065653309 99.95792426367461  
0.0783207641068831 120.4943342776204  
0.030184275184275244 231.93706293706293  
0.06477228609825297 139.46823204419888  
0.0891096525096525 115.34142857142857  
0.17362474087691165 43.74095513748191  
0.19872389882593963 34.38775510204081  
-0.008194691119691122 343.19142857142856  
0.053401759530791765 178.0307917888563  
0.37069744430623097 10.089260808926081  
0.1667609264243205 46.516129032258064  
0.2253768117334973 25.98719772403983  
0.19276171303074677 35.427525622254755  
0.25112848276647437 22.051966292134832  
0.04708124731098681 191.75542691751085  
0.3667121602398985 10.291607396870555  
0.42459970755762844 7.966053748231966  
0.220642191747961 26.798816568047336  
0.24448340745809105 21.655414908579466  
0.4183748999351961 7.77574047954866  
0.10343558748622039 93.0210970464135  
0.14477124772244154 65.41994382022472  
-0.008794412389918016 337.39325842696627  
-0.013773648648648634 361.2746268656716  
0.24842912739077722 20.47756874095514  
0.09526608258676506 104.84818941504179  
0.09267717937556885 109.06881405563689  
0.13429792915087035 66.94268476621417  
0.13042162953583167 78.13030746705711  
-0.023131402381402405 391.5006993006993  
0.24088796174397895 22.88681948424069  
0.23372439897404487 28.10339943342776  
0.08142232693219531 137.67690058479533  
0.12165464940464943 74.61538461538461  
0.22773538899068566 24.411016949152543  
0.0035501998477350805 290.81408450704225  
-0.01130950273417522 341.80058224163025  
0.02622587545704702 230.86750348675034  
-0.023119549418604668 380.7848837209302  
-0.007550796504659202 338.55650929899855  
0.029906305030242747 229.26203966005664  
-0.017562608029541182 380.96220930232556  
0.015132953972623958 259.26398852223815  
-0.034872701555869856 452.65346534653463  
0.0036162745479292047 310.2748201438849  
0.019526680780341088 254.69985358711565  
-0.028786088271081478 404.78854024556614  
0.008061480902389978 283.91873278236915  
-0.009713597850390276 336.06240928882437  
-0.0017373169258644017 318.409217877095  
0.011862606093792805 288.02170767004344  
0.0032849903474903575 304.71  
0.018315603173398087 254.2921348314607  
-0.018536405521070304 367.2910128388017  
0.011040864629164038 266.5988372093023  
0.02956720106754876 221.25452016689846  
-0.00911855036855036 337.1874125874126  
0.01899738287624886 250.79970544919  
-0.019385831806382647 359.5805084745763  
2.767940354145293e-05 317.8248275862069  
0.02982037633563797 223.92587209302326  
-0.00797937254435055 343.12775330396477  
0.008347825673775067 277.1448663853727  
0.0008745159776274158 290.2547033285094  
0.009154232017835495 268.62807525325616  


==> figures/insects_delay/data/ins_del_scatter_conceptC_qt_ewma_ci.txt <==
dp0 qt_ewma_ci  
0.026788633391455985 314.60967741935485  
0.06011086278586278 238.9276923076923  
0.012090555822381333 340.751211631664  
-0.00759497705252421 325.72798742138366  
0.08520784254936403 218.84944532488115  
0.03803760049606564 310.2136075949367  
0.01744226424566983 286.41021671826627  
0.07275335186049472 220.35949764521192  
0.05481461818961822 201.91904761904763  
0.007073260268142145 305.2062992125984  
0.0968305765180765 184.7564935064935  
0.07762740540540539 164.7344  
0.02972438419432094 246.16455696202533  
0.063904018873391 185.2833078101072  
0.0880115680696176 159.1795665634675  
0.17350150635287953 200.23263327948303  
0.19933919565498515 175.8468899521531  
-0.006947164555860197 158.88083735909822  
0.05232773508332611 249.03194888178913  
0.37076498733756785 137.16743471582183  
0.16557094594594596 112.18125  
0.2264058500715804 184.8812199036918  
0.19221930992996178 107.58346581875993  
0.2518082550895051 138.7564935064935  
0.0477677226406735 138.41639344262296  
0.36576322801674915 94.35054773082942  
0.4269826891255462 120.83516483516483  
0.2192579272185571 117.58582677165354  
0.24599001645876648 91.61538461538461  
0.42026667393199657 95.26774193548387  
0.10451842071501882 230.04430379746836  
0.14436245173745174 182.94444444444446  
-0.009128565759887158 278.1011419249592  
-0.01447347671820931 300.81523500810374  
0.24916057804215697 150.60925039872407  
0.0949425042589438 215.3901192504259  
0.09321302669128759 205.25465838509317  
0.13503411284661282 146.6883116883117  
0.13049262497791908 166.5735294117647  
-0.024433727205466355 230.6183574879227  
0.24071316547071717 132.55325914149444  
0.23520775205097233 149.25423728813558  
0.0796610306478728 192.22647527910686  
0.12048864474426271 136.98876404494382  
0.22791949097659955 133.6741214057508  
0.002994515480670562 368.2705696202532  
-0.00991221621621624 344.3536  
0.025348839623033192 374.2672811059908  
-0.023530812112272842 316.7784911717496  
-0.006323844615007734 304.25679758308155  
0.030330219925808116 345.078431372549  
-0.018804085287136146 350.9275808936826  
0.01488803707553707 342.5272435897436  
-0.03524219872045961 311.5587761674718  
0.0033963355247139115 318.475975975976  
0.01783975544826963 321.80467445742903  
-0.028939006574141724 305.2575516693164  
0.009659302719647572 337.87460815047024  
-0.009809374591983305 290.0225442834138  
-0.0011894619775054682 299.9394409937888  
0.011770215780296439 348.93548387096774  
0.0036821725571725694 307.38615384615383  
0.01803626342688841 338.6378205128205  
-0.019483057177780733 260.59463986599667  
0.012359638346480434 332.92663476874003  
0.030308486486486486 321.5968  
-0.010759745921036235 245.67281105990784  
0.019292648813196756 335.90410958904107  
-0.018288482752768453 232.83359497645213  
-0.0007314606272939561 264.4104938271605  
0.03055868269844647 305.2503937007874  
-0.007714812889812878 212.8276923076923  
0.009519432222920593 215.70542635658916  
-0.0008449045375650832 224.13608562691132  
0.01019249545111614 216.6912972085386  


==> figures/insects_delay/data/ins_del_scatter_conceptC_qt_ewma_cs.txt <==
dp0 qt_ewma_cs  
0.02614627495142202 242.46241830065358  
0.059861555868664845 153.12322274881515  
0.011179762423714018 285.0403225806452  
-0.0070614797966283005 274.2904290429043  
0.08584491482003331 142.3522906793049  
0.03838204102160414 209.04368932038835  
0.017293794991163458 220.8468899521531  
0.07257678617102908 142.60567823343848  
0.054078825230981786 150.8003194888179  
0.005954172516672518 229.03896103896105  
0.09510497297297299 130.6576  
0.07773538244126474 132.5686274509804  
0.029141653672903695 189.45352564102564  
0.06474555588711742 132.82018927444796  
0.08980444386694386 119.83333333333333  
0.17288353257103256 54.15064102564103  
0.20006719747916923 43.46165884194053  
-0.007388654062382871 130.77195685670262  
0.05444161858487703 182.1669341894061  
0.3707221749308363 35.30551181102362  
0.16740516931240726 51.02995008319468  
0.22691351799560755 51.81094527363184  
0.19309294442957814 40.45049504950495  
0.25218253883805064 43.63937007874016  
0.04742765435985072 108.66888519134775  
0.36766059305751253 33.770932069510266  
0.4248788792735953 34.47634069400631  
0.21978474435663448 50.274636510500805  
0.24491085130872195 40.91955835962145  
0.42030916957967435 33.00788643533123  
0.10363247726399386 97.55292259083728  
0.14441150322148774 68.92569659442725  
-0.00778475650573171 251.23529411764707  
-0.012675600241389723 262.4066985645933  
0.24701562092639262 57.69292604501608  
0.09711301723026683 95.98092209856915  
0.09302054823811157 98.25791139240506  
0.13465263480660564 67.47487844408428  
0.13019295012716064 69.64114832535886  
-0.02417483517443128 202.62520193861067  
0.2417669252311522 57.95888157894737  
0.23640929729729723 58.816  
0.08200099426958599 94.64715189873418  
0.12274203706075743 65.46287519747236  
0.22864645002145004 57.36825396825397  
0.00560328185328185 337.62794348508635  
-0.010660828025477714 329.30573248407643  
0.025743783783783808 279.344  
-0.022505967949516315 324.184331797235  
-0.006457182611628809 289.73634945397816  
0.031122183800755238 261.27315541601257  
-0.018717333475207487 295.75275590551183  
0.014181925675675666 273.63  
-0.036309952809952806 305.57142857142856  
0.002870259372275502 252.6516129032258  
0.01891743088929057 245.91190864600327  
-0.028658767721762984 284.12361331220285  
0.009220890767500933 261.7550077041602  
-0.008820066046754144 255.65434083601286  
-0.004156869369369348 218.54666666666665  
0.0118682230134326 296.2814371257485  
0.004409415513074083 297.66829268292685  
0.01935150416975942 328.5444264943457  
-0.01950781452378897 225.72843450479232  
0.012145352402645748 270.01458670988654  
0.030877204218436427 253.8957345971564  
-0.011038274299143863 198.75155279503105  
0.019698268235502275 258.8216039279869  
-0.020067567567567557 206.34083601286173  
0.0016379966923445455 211.1658615136876  
0.030322393822393823 221.65396825396826  
-0.008182400154932018 180.71974522292993  
0.009413212270355131 189.16326530612244  
0.001713143081826074 179.32312404287902  
0.009288081594252484 166.90981012658227  


==> figures/insects_delay/data/ins_del_scatter_conceptC_qtewma.txt <==
dp0 qtewma  
0.026788633391455985 314.60967741935485  
0.06011086278586278 238.9276923076923  
0.012090555822381333 340.751211631664  
-0.00759497705252421 325.72798742138366  
0.08520784254936403 218.84944532488115  
0.03803760049606564 310.2136075949367  
0.01744226424566983 286.41021671826627  
0.07275335186049472 220.35949764521192  
0.05481461818961822 201.91904761904763  
0.007073260268142145 305.2062992125984  
0.0968305765180765 184.7564935064935  
0.07762740540540539 164.7344  
0.02972438419432094 246.16455696202533  
0.063904018873391 185.2833078101072  
0.0880115680696176 159.1795665634675  
0.17350150635287953 200.23263327948303  
0.19933919565498515 175.8468899521531  
-0.006947164555860197 158.88083735909822  
0.05232773508332611 249.03194888178913  
0.37076498733756785 137.16743471582183  
0.16557094594594596 112.18125  
0.2264058500715804 184.8812199036918  
0.19221930992996178 107.58346581875993  
0.2518082550895051 138.7564935064935  
0.0477677226406735 138.41639344262296  
0.36576322801674915 94.35054773082942  
0.4269826891255462 120.83516483516483  
0.2192579272185571 117.58582677165354  
0.24599001645876648 91.61538461538461  
0.42026667393199657 95.26774193548387  
0.10451842071501882 230.04430379746836  
0.14436245173745174 182.94444444444446  
-0.009128565759887158 278.1011419249592  
-0.01447347671820931 300.81523500810374  
0.24916057804215697 150.60925039872407  
0.0949425042589438 215.3901192504259  
0.09321302669128759 205.25465838509317  
0.13503411284661282 146.6883116883117  
0.13049262497791908 166.5735294117647  
-0.024433727205466355 230.6183574879227  
0.24071316547071717 132.55325914149444  
0.23520775205097233 149.25423728813558  
0.0796610306478728 192.22647527910686  
0.12048864474426271 136.98876404494382  
0.22791949097659955 133.6741214057508  
0.002994515480670562 368.2705696202532  
-0.00991221621621624 344.3536  
0.025348839623033192 374.2672811059908  
-0.023530812112272842 316.7784911717496  
-0.006323844615007734 304.25679758308155  
0.030330219925808116 345.078431372549  
-0.018804085287136146 350.9275808936826  
0.01488803707553707 342.5272435897436  
-0.03524219872045961 311.5587761674718  
0.0033963355247139115 318.475975975976  
0.01783975544826963 321.80467445742903  
-0.028939006574141724 305.2575516693164  
0.009659302719647572 337.87460815047024  
-0.009809374591983305 290.0225442834138  
-0.0011894619775054682 299.9394409937888  
0.011770215780296439 348.93548387096774  
0.0036821725571725694 307.38615384615383  
0.01803626342688841 338.6378205128205  
-0.019483057177780733 260.59463986599667  
0.012359638346480434 332.92663476874003  
0.030308486486486486 321.5968  
-0.010759745921036235 245.67281105990784  
0.019292648813196756 335.90410958904107  
-0.018288482752768453 232.83359497645213  
-0.0007314606272939561 264.4104938271605  
0.03055868269844647 305.2503937007874  
-0.007714812889812878 212.8276923076923  
0.009519432222920593 215.70542635658916  
-0.0008449045375650832 224.13608562691132  
0.01019249545111614 216.6912972085386  


==> figures/insects_delay/data/ins_del_scatter_conceptC_scanb.txt <==
dp0 scanb  
0.025521373414230553 236.07210884353742  
0.06010684500121119 195.04865556978234  
0.011886808148778072 285.2640218878249  
-0.007641955549088808 312.10901749663526  
0.08646281952684393 112.2059620596206  
0.03894841269841268 181.06349206349208  
0.020488503695240856 201.01056803170408  
0.07135684575704737 149.83602150537635  
0.05403030414610796 165.04904632152588  
0.0018890605804667837 238.0369318181818  
0.09538004442798959 94.1986301369863  
0.08059928088142862 109.25581395348837  
0.02795992014742013 149.8025568181818  
0.0642252887968614 143.2701612903226  
0.08899590917448064 84.45170068027211  
0.17225486787204453 98.64255910987482  
0.19914363902160737 79.35751978891821  
-0.002377483971520683 108.04980340760157  
0.05264469743441705 217.24165554072096  
0.37238113768218484 51.25916230366492  
0.16716601792009395 60.505434782608695  
0.22519614764017745 87.46675712347354  
0.19140221214365052 40.62328767123287  
0.2513740419524002 47.5359565807327  
0.04521867063416851 82.63955119214586  
0.3678642226937681 37.65977961432507  
0.423548230550993 40.92955801104972  
0.21874821225567495 58.620081411126186  
0.24393831499963564 35.107816711590296  
0.41995004359197907 35.20258064516129  
0.10492348156580492 145.69157608695653  
0.14334537812027578 168.18281036834924  
-0.008140892909038078 239.09274193548387  
-0.0142105409102673 301.8481532147743  
0.248266380876675 103.82212885154061  
0.09766978283801972 153.9650067294751  
0.09267781180094611 135.6594301221167  
0.13585090333906305 117.34370771312585  
0.1303686315113 164.79656538969616  
-0.021179378265609144 217.75521557719054  
0.24169385061290805 97.81557377049181  
0.2363707570574747 107.48817802503477  
0.07937825358339873 139.3179419525066  
0.12201541669702048 104.588948787062  
0.22760239015753722 97.58422459893048  
0.0055000747635602365 349.3706777316736  
-0.01126380218669934 285.55407209612815  
0.023478683932923516 303.77254374158815  
-0.021195731297595943 345.0566298342541  
-0.007791707370020634 292.0120481927711  
0.02866395400925792 297.63950276243094  
-0.017246770730377253 364.765447667087  
0.012076728170478196 277.39835164835165  
-0.03406024239979463 246.90366350067842  
0.004002170245668318 286.22886866059815  
0.01861342230660415 273.22865013774106  
-0.0318414961923249 267.0359116022099  
0.008225758268020966 309.38361508452533  
-0.007654701205162928 214.2348284960422  
-0.0013494022869022515 228.95054945054946  
0.010860867910163635 290.42112676056337  
0.0026805292489254784 284.10512129380055  
0.019732694795859707 297.00531914893617  
-0.02164170549860206 227.8248275862069  
0.011557662468877433 300.31909212283045  
0.026918473522610925 292.15848527349226  
-0.008895681154127116 209.5054054054054  
0.02026482274957886 254.24254742547424  
-0.02004510717614169 166.42206896551724  
-0.0015193279053111741 193.91910739191073  
0.03053886043301368 278.9758064516129  
-0.007392865838811824 189.38738738738738  
0.006533009965272563 177.79748603351956  
0.0021897445390596237 148.7178082191781  
0.012056651384626776 168.11764705882354  


==> figures/insects_delay/data/ins_del_scatter_conceptD_cdm.txt <==
dp0 cdm  
-0.004080045771578056 218.0225806451613  
-0.007939743931123233 154.9671592775041  
0.06509930886769125 141.92320261437908  
0.07210048199665467 200.70684039087948  
-0.011056067588325669 126.34254992319508  
0.0569347210113339 121.95483870967742  
0.06843093093093094 153.05882352941177  
0.056469835524906836 109.17274167987321  
0.06951183783783782 123.8336  
0.1351536809682877 115.96468699839487  
0.05178598365807671 94.83875968992248  
0.06441658610398893 109.03888024883359  
0.13044719351704645 112.32679738562092  
0.1306140162419972 99.90620031796503  
0.12409306435622217 88.20414673046253  
0.10376346193521768 166.9679389312977  
0.12132326207893465 96.82333873581848  
-0.011700598139122748 159.39344262295083  
0.005399943693693732 183.695  
0.22536648781134078 88.37745098039215  
0.08790977678956916 120.6964856230032  
0.10832840114233686 128.78560490045942  
0.10993264292329716 84.76947040498442  
0.13103782520838597 92.88629283489097  
-0.006080972451551231 130.86495176848874  
0.21102540142433754 82.20621931260229  
0.23374381103792857 82.0873949579832  
0.09509472910889444 103.87595712098009  
0.11552556756756752 81.4384  
0.21653018449071085 74.96012759170654  
0.023332797082797063 127.89682539682539  
-0.0046952163957977855 58.26578073089701  
0.07440529899978726 139.7984251968504  
0.0533078520399381 240.70382165605096  
0.018456690472117704 51.95727848101266  
0.09826086253717842 96.08612440191388  
0.07602515015015018 109.73015873015873  
0.06860583460819314 58.003144654088054  
0.04445174676284 58.948553054662376  
0.12859563573006969 138.53301886792454  
0.09126504518988449 52.40836012861736  
0.06836815364506471 51.36973478939158  
0.14925881867783283 93.1377151799687  
0.12225906675906675 53.06666666666667  
0.1432322139889493 47.729001584786054  
0.019530622171467227 133.43661971830986  
-0.020417372881355922 50.33898305084746  
0.10513159328683516 105.83064516129032  
0.04690957312452643 248.12772585669782  
-0.0027428853411999576 48.690208667736755  
0.12319937312914844 84.90850722311396  
0.06543112298344853 125.04806201550387  
0.08224158653846153 47.05288461538461  
0.023582482003534633 49.4481658692185  
0.15400501836788247 107.4126213592233  
0.10346083088038535 44.48019801980198  
0.043008051981694134 45.71086261980831  
0.170036704730832 82.03915171288745  
0.1301898137633432 47.19831932773109  
0.1506692617330915 45.258592471358426  
-0.00219631316098709 178.0636645962733  
-0.022289604493028053 70.51114649681529  
0.08119062244062247 124.24242424242425  
0.10281891672516674 133.41396103896105  
-0.02321110099127338 66.75078369905957  
0.07880170106208445 105.870607028754  
0.10515105249480244 109.1650641025641  
0.059771450021449984 66.96984126984127  
0.08098536036036041 63.8252427184466  
0.18277702702702708 95.2892561983471  
0.058316395812343935 62.382495948136146  
0.08301282900547602 62.24673202614379  
0.18562675846193197 82.96845425867508  
0.16317793150861518 59.62798092209857  
0.1607562757293717 57.4271523178808  


==> figures/insects_delay/data/ins_del_scatter_conceptD_ecdd.txt <==
dp0 ecdd  
-0.003818367462169653 317.8272980501393  
-0.007014333697859698 349.6864161849711  
0.06457151458389082 172.56577086280058  
0.07315440802597092 147.5861070911722  
-0.010794992160668954 355.22375690607737  
0.05631877932451823 181.0416068866571  
0.06718081159193878 159.1242774566474  
0.056072456447985364 171.1678420310296  
0.06725310733369472 156.82091690544414  
0.13470829648994656 80.51351351351352  
0.052640542454635925 182.28895184135976  
0.06281740012607362 156.48250728862973  
0.12993544713268507 80.21246458923513  
0.13107091172214183 72.23589001447178  
0.12304774583905939 87.04237288135593  
0.10329318654318659 99.93706293706293  
0.120531912831052 94.00860832137734  
-0.012778077649689606 333.82453637660484  
0.00495185929267275 290.4193548387097  
0.22404336298323643 29.50070323488045  
0.08834885902733028 115.35203366058906  
0.10980425278219397 98.40336134453781  
0.1086820882017388 100.95778748180494  
0.13169867641614216 75.85616438356165  
-0.007440660574614677 316.9355300859599  
0.21037200607435316 29.2275960170697  
0.23392503080003077 25.28062678062678  
0.0954459839586422 111.90154711673699  
0.1153485719762315 95.61702127659575  
0.21644605273376835 31.68103448275862  
0.022791192667198007 236.73458445040214  
-0.006010233059146108 322.89710144927534  
0.07535756489917281 138.98871650211566  
0.054364237852811303 170.90027700831024  
0.017323889015065458 280.6610644257703  
0.0979453575766778 110.33286516853933  
0.07601796378531506 148.59065155807366  
0.06797012548262549 151.66285714285715  
0.0434070046937694 194.4607843137255  
0.12733655175061426 75.91477272727273  
0.09090832199105581 120.8273381294964  
0.06770298739750988 160.65870786516854  
0.150277103482549 63.91089108910891  
0.1218598138812024 82.5273492286115  
0.14159379968203503 70.05735294117648  
0.01746044942524322 251.9701280227596  
-0.022570759349465758 383.6206395348837  
0.10675065296388828 96.42296918767506  
0.04697050319264284 191.82763744427933  
-0.0036413427215313543 323.066763425254  
0.12374229999229996 83.1923076923077  
0.06410277590914484 156.23279648609076  
0.08225258912758915 136.72222222222223  
0.025393329075012933 253.90694239290988  
0.1539801149834045 58.40643274853801  
0.10335974553941119 104.94428969359332  
0.043091191911335786 207.85035971223022  
0.1699247361266593 50.52514792899408  
0.13080740847230202 70.60851063829787  
0.14937824187824186 61.80808080808081  
-0.001175374538884305 335.05849582172704  
-0.022166102802660403 381.0668563300142  
0.08102027993658895 144.99570815450645  
0.10338029518880582 107.74468085106383  
-0.023423161533626613 395.06976744186045  
0.07919705598455598 142.37428571428572  
0.10474070468773858 99.26553672316385  
0.05979066548767825 167.9217638691323  
0.08007207820899914 132.08855585831063  
0.182753733747773 46.99438990182328  
0.05672874093605801 183.63558106169296  
0.08319144144144139 137.645390070922  
0.18577687369669207 42.04236006051437  
0.16334987785489943 51.33715925394548  
0.15998534911516366 57.23109843081313  


==> figures/insects_delay/data/ins_del_scatter_conceptD_qt_ewma_ci.txt <==
dp0 qt_ewma_ci  
-0.0047327422964366095 276.3041401273885  
-0.006973644317394362 210.6522435897436  
0.06308510163055614 286.2181818181818  
0.07266370470148603 305.94212218649517  
-0.010958370342173146 172.56494522691705  
0.05707248060363204 215.03312302839117  
0.06819078527346245 219.03307086614174  
0.05591428359285508 169.61067503924647  
0.06910837412215365 203.49763779527558  
0.13572542997542994 269.63305785123964  
0.05194668085293086 133.44805194805195  
0.06346721917229736 170.4515625  
0.12952723983826353 199.08346456692914  
0.13089789323484974 172.29347826086956  
0.12476698558264623 131.58238172920065  
0.10435135135135135 286.0368  
0.11992605221320396 254.70278637770897  
-0.012156240747790065 194.9796557120501  
0.005846262265450153 233.19745222929936  
0.22511180561669167 235.51302931596092  
0.08845430051380593 178.5996908809892  
0.10952436560354564 233.5385852090032  
0.10924066416574302 147.2776025236593  
0.13269356756756756 125.1584  
-0.007362789955309645 135.9984251968504  
0.2110014054054054 151.9168  
0.23403419681436924 125.87931034482759  
0.0947794879544081 146.97284345047925  
0.11491684829991283 95.93870967741935  
0.2162680927372871 102.03633491311217  
0.02136226861910137 173.9887459807074  
-0.00411481123981125 89.53492063492064  
0.0747130544005544 291.84294871794873  
0.05365106177606177 339.0551948051948  
0.01703799778534229 66.84066767830045  
0.09787914744012308 152.03577235772357  
0.07538407725907728 150.83838383838383  
0.06919453225878264 85.80395387149917  
0.044546098517872695 97.55645161290323  
0.12728978360568147 270.28500823723226  
0.09217429240263883 62.4740157480315  
0.06812568197079066 71.58695652173913  
0.15141529729729727 144.3936  
0.12286016860513765 81.5216718266254  
0.14337827146767018 62.610759493670884  
0.01747088336374053 170.723704866562  
-0.020505654512587568 75.83197389885808  
0.10655915845752298 270.33644859813086  
0.046656815322545675 308.13483146067415  
-0.003126299376299324 61.49918166939444  
0.12444633638453859 146.96789727126807  
0.06455739447312472 159.24237560192617  
0.08341248188251343 68.05520504731861  
0.024678252223742758 84.1882911392405  
0.1554648477591516 239.32120253164558  
0.10259891974669924 51.929555895865235  
0.04337941035891202 65.34726688102894  
0.1689606130520765 148.0780487804878  
0.13258733964379127 76.36405529953917  
0.14996405750798725 57.763578274760384  
-0.0029885415369286517 225.08141321044548  
-0.022635079569701233 112.21875  
0.08030676313105561 324.4025157232704  
0.10249049831081081 242.1953125  
-0.02141768749732295 83.57052297939778  
0.07931177606177606 187.46031746031747  
0.103687235296686 188.5896607431341  
0.059536100081123866 91.98736176935229  
0.0793476056454617 102.4104134762634  
0.183410098201095 214.33118971061094  
0.05617909850640118 77.79605263157895  
0.08407213704088703 85.39583333333333  
0.1844429604022627 166.0299003322259  
0.16259507488102004 97.51050080775444  
0.16145055853066687 76.82352941176471  


==> figures/insects_delay/data/ins_del_scatter_conceptD_qt_ewma_cs.txt <==
dp0 qt_ewma_cs  
-0.004080045771578056 218.0225806451613  
-0.007939743931123233 154.9671592775041  
0.06509930886769125 141.92320261437908  
0.07210048199665467 200.70684039087948  
-0.011056067588325669 126.34254992319508  
0.0569347210113339 121.95483870967742  
0.06843093093093094 153.05882352941177  
0.056469835524906836 109.17274167987321  
0.06951183783783782 123.8336  
0.1351536809682877 115.96468699839487  
0.05178598365807671 94.83875968992248  
0.06441658610398893 109.03888024883359  
0.13044719351704645 112.32679738562092  
0.1306140162419972 99.90620031796503  
0.12409306435622217 88.20414673046253  
0.10376346193521768 166.9679389312977  
0.12132326207893465 96.82333873581848  
-0.011700598139122748 159.39344262295083  
0.005399943693693732 183.695  
0.22536648781134078 88.37745098039215  
0.08790977678956916 120.6964856230032  
0.10832840114233686 128.78560490045942  
0.10993264292329716 84.76947040498442  
0.13103782520838597 92.88629283489097  
-0.006080972451551231 130.86495176848874  
0.21102540142433754 82.20621931260229  
0.23374381103792857 82.0873949579832  
0.09509472910889444 103.87595712098009  
0.11552556756756752 81.4384  
0.21653018449071085 74.96012759170654  
0.023332797082797063 127.89682539682539  
-0.0046952163957977855 58.26578073089701  
0.07440529899978726 139.7984251968504  
0.0533078520399381 240.70382165605096  
0.018456690472117704 51.95727848101266  
0.09826086253717842 96.08612440191388  
0.07602515015015018 109.73015873015873  
0.06860583460819314 58.003144654088054  
0.04445174676284 58.948553054662376  
0.12859563573006969 138.53301886792454  
0.09126504518988449 52.40836012861736  
0.06836815364506471 51.36973478939158  
0.14925881867783283 93.1377151799687  
0.12225906675906675 53.06666666666667  
0.1432322139889493 47.729001584786054  
0.019530622171467227 133.43661971830986  
-0.020417372881355922 50.33898305084746  
0.10513159328683516 105.83064516129032  
0.04690957312452643 248.12772585669782  
-0.0027428853411999576 48.690208667736755  
0.12319937312914844 84.90850722311396  
0.06543112298344853 125.04806201550387  
0.08224158653846153 47.05288461538461  
0.023582482003534633 49.4481658692185  
0.15400501836788247 107.4126213592233  
0.10346083088038535 44.48019801980198  
0.043008051981694134 45.71086261980831  
0.170036704730832 82.03915171288745  
0.1301898137633432 47.19831932773109  
0.1506692617330915 45.258592471358426  
-0.00219631316098709 178.0636645962733  
-0.022289604493028053 70.51114649681529  
0.08119062244062247 124.24242424242425  
0.10281891672516674 133.41396103896105  
-0.02321110099127338 66.75078369905957  
0.07880170106208445 105.870607028754  
0.10515105249480244 109.1650641025641  
0.059771450021449984 66.96984126984127  
0.08098536036036041 63.8252427184466  
0.18277702702702708 95.2892561983471  
0.058316395812343935 62.382495948136146  
0.08301282900547602 62.24673202614379  
0.18562675846193197 82.96845425867508  
0.16317793150861518 59.62798092209857  
0.1607562757293717 57.4271523178808  


==> figures/insects_delay/data/ins_del_scatter_conceptD_qtewma.txt <==
dp0 qtewma  
-0.0047327422964366095 276.3041401273885  
-0.006973644317394362 210.6522435897436  
0.06308510163055614 286.2181818181818  
0.07266370470148603 305.94212218649517  
-0.010958370342173146 172.56494522691705  
0.05707248060363204 215.03312302839117  
0.06819078527346245 219.03307086614174  
0.05591428359285508 169.61067503924647  
0.06910837412215365 203.49763779527558  
0.13572542997542994 269.63305785123964  
0.05194668085293086 133.44805194805195  
0.06346721917229736 170.4515625  
0.12952723983826353 199.08346456692914  
0.13089789323484974 172.29347826086956  
0.12476698558264623 131.58238172920065  
0.10435135135135135 286.0368  
0.11992605221320396 254.70278637770897  
-0.012156240747790065 194.9796557120501  
0.005846262265450153 233.19745222929936  
0.22511180561669167 235.51302931596092  
0.08845430051380593 178.5996908809892  
0.10952436560354564 233.5385852090032  
0.10924066416574302 147.2776025236593  
0.13269356756756756 125.1584  
-0.007362789955309645 135.9984251968504  
0.2110014054054054 151.9168  
0.23403419681436924 125.87931034482759  
0.0947794879544081 146.97284345047925  
0.11491684829991283 95.93870967741935  
0.2162680927372871 102.03633491311217  
0.02136226861910137 173.9887459807074  
-0.00411481123981125 89.53492063492064  
0.0747130544005544 291.84294871794873  
0.05365106177606177 339.0551948051948  
0.01703799778534229 66.84066767830045  
0.09787914744012308 152.03577235772357  
0.07538407725907728 150.83838383838383  
0.06919453225878264 85.80395387149917  
0.044546098517872695 97.55645161290323  
0.12728978360568147 270.28500823723226  
0.09217429240263883 62.4740157480315  
0.06812568197079066 71.58695652173913  
0.15141529729729727 144.3936  
0.12286016860513765 81.5216718266254  
0.14337827146767018 62.610759493670884  
0.01747088336374053 170.723704866562  
-0.020505654512587568 75.83197389885808  
0.10655915845752298 270.33644859813086  
0.046656815322545675 308.13483146067415  
-0.003126299376299324 61.49918166939444  
0.12444633638453859 146.96789727126807  
0.06455739447312472 159.24237560192617  
0.08341248188251343 68.05520504731861  
0.024678252223742758 84.1882911392405  
0.1554648477591516 239.32120253164558  
0.10259891974669924 51.929555895865235  
0.04337941035891202 65.34726688102894  
0.1689606130520765 148.0780487804878  
0.13258733964379127 76.36405529953917  
0.14996405750798725 57.763578274760384  
-0.0029885415369286517 225.08141321044548  
-0.022635079569701233 112.21875  
0.08030676313105561 324.4025157232704  
0.10249049831081081 242.1953125  
-0.02141768749732295 83.57052297939778  
0.07931177606177606 187.46031746031747  
0.103687235296686 188.5896607431341  
0.059536100081123866 91.98736176935229  
0.0793476056454617 102.4104134762634  
0.183410098201095 214.33118971061094  
0.05617909850640118 77.79605263157895  
0.08407213704088703 85.39583333333333  
0.1844429604022627 166.0299003322259  
0.16259507488102004 97.51050080775444  
0.16145055853066687 76.82352941176471  


==> figures/insects_delay/data/ins_del_scatter_conceptD_scanb.txt <==
dp0 scanb  
-0.007614108248873902 230.58723958333334  
-0.0062801007602487635 238.81561238223418  
0.06663191808381413 226.75280898876406  
0.07176795803793143 232.16777629826896  
-0.011573945028579447 180.89556135770235  
0.05667369742737388 160.10160427807486  
0.06709297728579647 186.91888297872342  
0.055498672946805716 159.9017980636238  
0.0654216467463479 197.55644090305444  
0.13632653430910815 163.61796246648794  
0.05113017244457138 120.15719947159842  
0.05895972793986043 144.93509933774834  
0.1261565424952073 119.28094575799722  
0.12943003200568995 130.47105263157894  
0.12089383167508169 100.04532967032966  
0.10074507543257544 213.38227513227514  
0.12238874723780385 143.02138364779873  
-0.014083989618757842 140.98940397350992  
0.00666479490389571 231.43460490463215  
0.22405476280476283 93.64195804195805  
0.09067842342342339 112.212  
0.11040609675159471 144.62892223738064  
0.112400274136295 86.5149544863459  
0.13069954768818406 73.84848484848484  
-0.0032407149084568154 112.83612903225807  
0.21046687009590231 72.72129032258064  
0.22985903550609432 58.111111111111114  
0.097032050809336 84.5225102319236  
0.11599410385995751 57.520325203252035  
0.2207015812108404 50.212620027434845  
0.023991184893502743 154.041059602649  
-0.008823967743115252 136.49255751014886  
0.0788166672383043 218.38197969543148  
0.054143904542840765 271.7885638297872  
0.017783615798118574 97.65193370165746  
0.09980261757820819 127.06692913385827  
0.07638109379540825 129.7970430107527  
0.07012030208879241 85.35180055401662  
0.04574454083713342 129.7668038408779  
0.12967025248933148 183.38684210526316  
0.09256805654338549 80.61184210526316  
0.07292138913106655 92.75672043010752  
0.15016536764980748 115.23789764868603  
0.11807170472611653 90.95588235294117  
0.14615856597338084 92.27572016460906  
0.01511953218278514 149.40963855421685  
-0.02074378306402269 96.19041278295606  
0.10764355768510897 196.51246537396122  
0.04330825930825932 258.35244755244753  
-0.005558223886537095 71.0388219544846  
0.12133838158739221 115.60949868073878  
0.06668832643126996 126.20833333333333  
0.08484741804879778 60.153745072273324  
0.028262012012012006 88.51851851851852  
0.1509577143368534 144.84635761589405  
0.10322499275414829 55.24396782841823  
0.043747350291467924 67.89411764705882  
0.16993373180873178 90.8434065934066  
0.13194739706149097 61.1758389261745  
0.14730580837907312 61.79948586118252  
-0.0009873035399529662 216.72690217391303  
-0.020236301875646123 135.11338797814207  
0.07950568990042675 221.56447368421053  
0.10676020503261882 146.52137931034483  
-0.02179341105811694 105.30588235294118  
0.07863895500614246 158.4786931818182  
0.10401662918033996 116.93178717598909  
0.057523455860752026 100.31385869565217  
0.0839328273078273 81.74285714285715  
0.18466903029403034 118.71291208791209  
0.05915671824674415 81.58678756476684  
0.08252329446381862 79.58064516129032  
0.18858691487879636 84.5979381443299  
0.16020653569136423 64.24406332453826  
0.16358112780830625 67.43430152143846  


==> figures/insects_delay/data/ins_del_scatter_conceptE_cdm.txt <==
dp0 cdm  
0.033622490044903836 274.8244514106583  
0.0968933921586059 101.97532894736842  
-0.011108464831290937 266.7080745341615  
0.01272137268847795 232.1940789473684  
0.12842228629280747 96.58306188925081  
0.021894112422281425 227.8732394366197  
0.04814011962782461 200.27704918032788  
0.08440437837837839 96.3728  
0.1101537884037884 94.67692307692307  
0.003087901480758659 206.66875981161695  
0.11688191285344748 95.1897689768977  
0.13964566839566833 88.34680134680134  
0.03514452569345658 172.07072368421052  
0.10014068336629312 91.13983739837398  
0.13083026524976993 91.40247678018576  
0.1718306385458941 58.253993610223645  
0.2098222820891632 40.369774919614144  
-0.020496353496353537 103.73492063492064  
0.09283405361530364 107.62662337662337  
0.38115658811161246 34.223662884927066  
0.1519035085750202 51.35049833887043  
0.26478174690087164 52.02106969205835  
0.1898019163837924 38.86009538950715  
0.30258257660526766 37.9140127388535  
0.07271035893262517 76.63549920760697  
0.3584273194995944 32.507109004739334  
0.4747006967905405 35.6546875  
0.24361765386882211 48.598130841121495  
0.28286337902910935 36.36597110754414  
0.45347209934975896 31.314238952536826  
-0.00385145894301947 358.78821656050957  
0.02111045588818833 274.41924959216965  
-0.017006146399965727 334.229793977813  
0.02697851831739001 301.9598145285935  
0.019733181323738608 288.9798761609907  
-0.025303360232270172 305.6461295418641  
0.023229969099534314 278.7423510466989  
0.004194631234104934 261.0797448165869  
0.04899509696384696 237.78084415584416  
0.007727719808415995 265.5743670886076  
-0.0015060754031341883 258.98991596638655  
0.043930311125078586 250.3372093023256  
0.003320581611022805 244.76470588235293  
0.031428900491400485 240.28896103896105  
0.026435392435779442 221.05572755417955  
0.10789498919800714 132.56606851549756  
0.16296485824059354 57.54575163398693  
-0.024996435152685154 204.92532467532467  
0.011532768632930207 219.108239095315  
0.2758628108108109 52.6768  
0.08367511520737325 109.78033794162826  
0.12194727780665279 112.07692307692308  
0.13919580933966624 55.89113530326594  
0.17642518918918917 57.0384  
-0.012676293044313364 162.84433164128595  
0.24951695212230057 52.44894651539708  
0.287592103575094 53.892405063291136  
0.09848922975107804 102.73775671406003  
0.15106400414499008 56.0  
0.26194718432258624 50.633440514469456  
0.015665601763212966 291.5436573311367  
0.0204742043945689 219.80031695721078  
-0.0033149399399399204 307.75714285714287  
-0.002265667689462403 212.5614307931571  
0.035989975631369076 197.4327868852459  
0.011483049026769193 285.64387917329094  
0.010083297297297317 178.216  
0.016936480161909184 208.81903276131044  
0.014925956307745486 168.76837060702874  
-0.007110718673218663 202.0146103896104  
0.031127120811663384 196.23186119873816  
0.029479878229878215 152.79748822605964  
0.007723069959912066 186.3444976076555  
0.012754032258064513 161.7983870967742  
0.028510085371787508 151.37479541734862  


==> figures/insects_delay/data/ins_del_scatter_conceptE_ecdd.txt <==
dp0 ecdd  
0.031448543979664345 227.18948824343016  
0.09701248717071503 102.47116736990155  
-0.012230531858674287 348.49022346368713  
0.01264036924248188 257.21408450704223  
0.1272943135443136 71.17663817663818  
0.021100154944494548 236.77358490566039  
0.04722241867043847 195.55445544554456  
0.08480403520675489 103.33612273361227  
0.1092774812627754 87.29131652661064  
0.0030008398228737188 318.3771186440678  
0.1157921219091432 78.31205673758865  
0.14119244244244247 57.49037037037037  
0.034892137248980826 201.2849162011173  
0.09804142828960347 100.10510948905109  
0.12910421932724087 65.63597122302158  
0.17147339347834398 46.113154172560115  
0.208578307046049 28.326979472140764  
-0.02064254971243845 389.702364394993  
0.09354122107719234 105.7525179856115  
0.3804393348089468 9.017241379310345  
0.1512724420849421 54.20285714285714  
0.2651802936029555 17.768345323741006  
0.18875699300699297 31.86993006993007  
0.30267027400844837 13.171507607192254  
0.07181278957528958 140.33  
0.3582071911196911 10.522857142857143  
0.4737046523185138 6.30975954738331  
0.2432654080185157 22.414364640883978  
0.28291309034292783 17.064992614475628  
0.4527291154791155 7.160839160839161  
-0.0039881708631708535 314.8618233618234  
0.021934037041333204 231.41487839771102  
-0.01843518126946292 374.8847795163585  
0.026273251790947527 208.6144578313253  
0.01906120536594988 260.1211678832117  
-0.025375370233246958 408.7917808219178  
0.02415137438574938 231.1690340909091  
0.003971540886547997 286.63442389758177  
0.04815399572234105 179.26762589928057  
0.007509750009750016 270.18759018759016  
-0.002898424074363387 314.7702312138728  
0.04446660420925125 191.42857142857142  
0.0012058431671107817 311.54084507042256  
0.031493885816652356 221.7406340057637  
0.02574727999692436 248.33285917496443  
0.11001970720720722 85.23706896551724  
0.1624304880419988 50.13093525179856  
-0.024282474187670794 402.2331460674157  
0.01238565106957179 246.97944199706313  
0.27445696051670454 17.288762446657184  
0.08449591678008941 102.9956834532374  
0.12179512548262547 74.18571428571428  
0.13738865488865487 65.7994227994228  
0.17691678779069767 38.2718023255814  
-0.013310378301487846 366.2460881934566  
0.24847229729729733 21.791428571428572  
0.2861800398131843 15.13172804532578  
0.09922609748476799 103.36416184971098  
0.15085051899725815 52.59855072463768  
0.26098550473550475 19.537037037037038  
0.015561578408703203 274.53155680224404  
0.017977651485304558 254.16763848396502  
-0.0019392775769956072 326.3488372093023  
-0.002862260408556694 326.1371742112483  
0.035408954122189445 208.57563025210084  
0.012675715073674265 264.54956268221576  
0.010290550361407913 275.6046511627907  
0.016370258753071243 258.1875  
0.015394681193861531 252.06110283159464  
-0.006200587046849365 350.81805359661496  
0.030705476428132678 229.95738636363637  
0.030059182209469154 229.8464849354376  
0.007949266738329241 291.50710227272725  
0.012462620183208428 280.7170868347339  
0.028097664972664943 229.04985754985756  


==> figures/insects_delay/data/ins_del_scatter_conceptE_qt_ewma_ci.txt <==
dp0 qt_ewma_ci  
0.03216559416559417 327.44126984126984  
0.0954983242383878 151.88235294117646  
-0.011139358108108094 314.9046875  
0.012040396307637702 330.02627257799674  
0.12687192400734065 136.62654320987653  
0.022011953451111038 272.1232449297972  
0.04675383316008311 306.61538461538464  
0.08566180879770419 136.85895404120444  
0.11050815278088005 123.80661157024794  
0.0018489040221323638 258.7338582677165  
0.11525936202660342 124.33228840125392  
0.14158881550360647 116.83922829581994  
0.033016202880512074 214.61348684210526  
0.09869518103008673 116.99371069182389  
0.13066399800121664 104.41800643086816  
0.17157810263534565 184.797507788162  
0.20966718115879457 155.39936102236422  
-0.020456081081081073 117.59485530546624  
0.09114262149473412 210.8716744913928  
0.37917487310745734 124.7223113964687  
0.1511725788288288 80.28365384615384  
0.2652375151593902 158.8477564102564  
0.1891670385007649 82.21069182389937  
0.3027198938068504 107.76006441223832  
0.07221825498484269 90.52922590837282  
0.3598728648648648 71.3472  
0.4748575087183958 103.38387096774194  
0.24453672624237147 81.0016129032258  
0.2832044266929371 67.2377179080824  
0.4524853730952278 63.68820678513732  
-0.004842236602800004 360.8262910798122  
0.021633316008316 336.45512820512823  
-0.01777799227799226 349.81904761904764  
0.027411371022921655 353.7357594936709  
0.0197242162162162 325.704  
-0.02508404365904368 365.6215384615385  
0.023495995995995944 352.2145061728395  
0.0034771891891891837 329.8848  
0.048358322446313384 304.0755287009063  
0.008039861731901882 295.5177743431221  
-0.0010932737248526558 318.6045112781955  
0.04390764017122714 323.194099378882  
0.0022337773076591128 310.72683706070285  
0.03180995524745525 283.6818181818182  
0.026155824942589667 275.3169934640523  
0.10857358514138174 249.77503852080125  
0.16254061409776802 148.26283048211508  
-0.024106037316937806 221.40126382306477  
0.011828036236873812 285.062101910828  
0.2750504929195038 127.04173106646058  
0.08439394443704787 184.73234811165847  
0.1221258619951171 228.33280507131536  
0.13891230315387618 114.49117174959872  
0.17768078749010952 150.78736517719568  
-0.01274329862649537 193.5032786885246  
0.24837381860387994 101.11349693251533  
0.28663848568502603 138.80889621087314  
0.09741884985496571 159.8586030664395  
0.1493759683250129 107.27070063694268  
0.26126788246579913 99.63425925925925  
0.01543724439900429 342.6332236842105  
0.01941796476279234 278.5008210180624  
-0.0016834110690042703 347.5500770416025  
-0.003343882285900379 255.28463855421685  
0.03533148992941987 283.35828025477707  
0.010983621621621614 326.0176  
0.0103255286043141 248.93375394321765  
0.016448165398408127 263.99838187702267  
0.01588007303419925 183.55339805825244  
-0.006968332525020882 223.57911908646003  
0.030970525814275784 253.5  
0.030667269631836552 175.06929133858267  
0.00852259396291119 198.1602671118531  
0.011789672899223475 162.01605136436598  
0.027902397628152775 145.8664546899841  


==> figures/insects_delay/data/ins_del_scatter_conceptE_qt_ewma_cs.txt <==
dp0 qt_ewma_cs  
0.033622490044903836 274.8244514106583  
0.0968933921586059 101.97532894736842  
-0.011108464831290937 266.7080745341615  
0.01272137268847795 232.1940789473684  
0.12842228629280747 96.58306188925081  
0.021894112422281425 227.8732394366197  
0.04814011962782461 200.27704918032788  
0.08440437837837839 96.3728  
0.1101537884037884 94.67692307692307  
0.003087901480758659 206.66875981161695  
0.11688191285344748 95.1897689768977  
0.13964566839566833 88.34680134680134  
0.03514452569345658 172.07072368421052  
0.10014068336629312 91.13983739837398  
0.13083026524976993 91.40247678018576  
0.1718306385458941 58.253993610223645  
0.2098222820891632 40.369774919614144  
-0.020496353496353537 103.73492063492064  
0.09283405361530364 107.62662337662337  
0.38115658811161246 34.223662884927066  
0.1519035085750202 51.35049833887043  
0.26478174690087164 52.02106969205835  
0.1898019163837924 38.86009538950715  
0.30258257660526766 37.9140127388535  
0.07271035893262517 76.63549920760697  
0.3584273194995944 32.507109004739334  
0.4747006967905405 35.6546875  
0.24361765386882211 48.598130841121495  
0.28286337902910935 36.36597110754414  
0.45347209934975896 31.314238952536826  
-0.00385145894301947 358.78821656050957  
0.02111045588818833 274.41924959216965  
-0.017006146399965727 334.229793977813  
0.02697851831739001 301.9598145285935  
0.019733181323738608 288.9798761609907  
-0.025303360232270172 305.6461295418641  
0.023229969099534314 278.7423510466989  
0.004194631234104934 261.0797448165869  
0.04899509696384696 237.78084415584416  
0.007727719808415995 265.5743670886076  
-0.0015060754031341883 258.98991596638655  
0.043930311125078586 250.3372093023256  
0.003320581611022805 244.76470588235293  
0.031428900491400485 240.28896103896105  
0.026435392435779442 221.05572755417955  
0.10789498919800714 132.56606851549756  
0.16296485824059354 57.54575163398693  
-0.024996435152685154 204.92532467532467  
0.011532768632930207 219.108239095315  
0.2758628108108109 52.6768  
0.08367511520737325 109.78033794162826  
0.12194727780665279 112.07692307692308  
0.13919580933966624 55.89113530326594  
0.17642518918918917 57.0384  
-0.012676293044313364 162.84433164128595  
0.24951695212230057 52.44894651539708  
0.287592103575094 53.892405063291136  
0.09848922975107804 102.73775671406003  
0.15106400414499008 56.0  
0.26194718432258624 50.633440514469456  
0.015665601763212966 291.5436573311367  
0.0204742043945689 219.80031695721078  
-0.0033149399399399204 307.75714285714287  
-0.002265667689462403 212.5614307931571  
0.035989975631369076 197.4327868852459  
0.011483049026769193 285.64387917329094  
0.010083297297297317 178.216  
0.016936480161909184 208.81903276131044  
0.014925956307745486 168.76837060702874  
-0.007110718673218663 202.0146103896104  
0.031127120811663384 196.23186119873816  
0.029479878229878215 152.79748822605964  
0.007723069959912066 186.3444976076555  
0.012754032258064513 161.7983870967742  
0.028510085371787508 151.37479541734862  


==> figures/insects_delay/data/ins_del_scatter_conceptE_qtewma.txt <==
dp0 qtewma  
0.03216559416559417 327.44126984126984  
0.0954983242383878 151.88235294117646  
-0.011139358108108094 314.9046875  
0.012040396307637702 330.02627257799674  
0.12687192400734065 136.62654320987653  
0.022011953451111038 272.1232449297972  
0.04675383316008311 306.61538461538464  
0.08566180879770419 136.85895404120444  
0.11050815278088005 123.80661157024794  
0.0018489040221323638 258.7338582677165  
0.11525936202660342 124.33228840125392  
0.14158881550360647 116.83922829581994  
0.033016202880512074 214.61348684210526  
0.09869518103008673 116.99371069182389  
0.13066399800121664 104.41800643086816  
0.17157810263534565 184.797507788162  
0.20966718115879457 155.39936102236422  
-0.020456081081081073 117.59485530546624  
0.09114262149473412 210.8716744913928  
0.37917487310745734 124.7223113964687  
0.1511725788288288 80.28365384615384  
0.2652375151593902 158.8477564102564  
0.1891670385007649 82.21069182389937  
0.3027198938068504 107.76006441223832  
0.07221825498484269 90.52922590837282  
0.3598728648648648 71.3472  
0.4748575087183958 103.38387096774194  
0.24453672624237147 81.0016129032258  
0.2832044266929371 67.2377179080824  
0.4524853730952278 63.68820678513732  
-0.004842236602800004 360.8262910798122  
0.021633316008316 336.45512820512823  
-0.01777799227799226 349.81904761904764  
0.027411371022921655 353.7357594936709  
0.0197242162162162 325.704  
-0.02508404365904368 365.6215384615385  
0.023495995995995944 352.2145061728395  
0.0034771891891891837 329.8848  
0.048358322446313384 304.0755287009063  
0.008039861731901882 295.5177743431221  
-0.0010932737248526558 318.6045112781955  
0.04390764017122714 323.194099378882  
0.0022337773076591128 310.72683706070285  
0.03180995524745525 283.6818181818182  
0.026155824942589667 275.3169934640523  
0.10857358514138174 249.77503852080125  
0.16254061409776802 148.26283048211508  
-0.024106037316937806 221.40126382306477  
0.011828036236873812 285.062101910828  
0.2750504929195038 127.04173106646058  
0.08439394443704787 184.73234811165847  
0.1221258619951171 228.33280507131536  
0.13891230315387618 114.49117174959872  
0.17768078749010952 150.78736517719568  
-0.01274329862649537 193.5032786885246  
0.24837381860387994 101.11349693251533  
0.28663848568502603 138.80889621087314  
0.09741884985496571 159.8586030664395  
0.1493759683250129 107.27070063694268  
0.26126788246579913 99.63425925925925  
0.01543724439900429 342.6332236842105  
0.01941796476279234 278.5008210180624  
-0.0016834110690042703 347.5500770416025  
-0.003343882285900379 255.28463855421685  
0.03533148992941987 283.35828025477707  
0.010983621621621614 326.0176  
0.0103255286043141 248.93375394321765  
0.016448165398408127 263.99838187702267  
0.01588007303419925 183.55339805825244  
-0.006968332525020882 223.57911908646003  
0.030970525814275784 253.5  
0.030667269631836552 175.06929133858267  
0.00852259396291119 198.1602671118531  
0.011789672899223475 162.01605136436598  
0.027902397628152775 145.8664546899841  


==> figures/insects_delay/data/ins_del_scatter_conceptE_scanb.txt <==
dp0 scanb  
0.030813423187276395 258.6684141546527  
0.09640934844192639 120.38526912181302  
-0.009673347641046132 287.9744279946164  
0.013509667494143562 325.9042690815007  
0.12752657487032484 87.98232323232324  
0.020294998123123076 194.52777777777777  
0.04577561758977683 195.74589127686474  
0.0847174808971275 96.57722513089006  
0.11177132248078192 97.0978120978121  
0.004863403944485006 244.98243243243243  
0.1162188255328499 73.03794037940379  
0.14196978479820305 65.4798927613941  
0.035026737967914445 153.6096256684492  
0.10015130589839516 78.95213454075032  
0.13185083231379532 61.39368998628258  
0.17311359397286324 108.07848443843031  
0.21180907988612796 58.50325097529259  
-0.019858940265566755 107.91432396251673  
0.09220137939495918 173.09208819714655  
0.38204369954369966 42.6948051948052  
0.1521734983985317 60.18242343541944  
0.2625783050492353 83.72868217054264  
0.19033942351738967 37.01043024771838  
0.3031501616359058 40.14742698191933  
0.07160782738325716 80.50859598853869  
0.36292407299482765 33.99730458221024  
0.4755150230017252 35.86702127659574  
0.24353079716824608 51.83083219645293  
0.2832722135063824 31.37335092348285  
0.4561162465235684 30.265171503957784  
-0.0016272916272916105 349.5146853146853  
0.01873527959624033 302.1380243572395  
-0.01917997123999854 366.8485675306958  
0.030421718014310595 328.7091906721536  
0.019036420141071264 322.7751937984496  
-0.022535695234708414 350.9223684210526  
0.025199518165706647 315.7172131147541  
0.0034696655316734104 321.46456692913387  
0.04810551623051626 263.744708994709  
0.006326624882254939 310.58310991957103  
-0.001414640815750462 298.17232375979114  
0.04070010107059971 251.56371191135733  
0.003409972472472489 316.93386243386243  
0.02924772719264243 254.15384615384616  
0.027328991820768145 239.5907894736842  
0.11143105440967283 152.83947368421053  
0.16443007834962622 113.98936170212765  
-0.02451730840429467 221.1068493150685  
0.010161880630630643 255.8279569892473  
0.2779295366795367 84.77837116154873  
0.08456076170647392 130.40261627906978  
0.12470018018018014 147.632  
0.1380425535639266 77.65284974093264  
0.17656364314380088 110.80946123521682  
-0.011482084067069909 181.5014164305949  
0.25019935515698233 66.26466753585397  
0.28816641538232446 80.64738292011019  
0.09854252942458586 115.29569892473118  
0.15188510853373055 71.63254593175853  
0.26117287098419173 62.222371967654986  
0.015362362022809772 292.50203527815466  
0.01896385815345547 304.42416107382553  
-0.0036132641369549245 351.91645885286783  
-0.004501540210495425 269.2835820895522  
0.03374321748686421 246.18932655654385  
0.012912822461015272 330.4404283801874  
0.010771323836723329 220.34278350515464  
0.01843620568620566 265.3662337662338  
0.01606072306072301 214.1155844155844  
-0.004371460319736176 215.79973474801062  
0.03277886819981937 264.5154241645244  
0.028786499374033464 181.61307901907358  
0.007494282011207248 188.89280677009873  
0.010804748181211132 177.5292587776333  
0.027228127336823005 155.73781291172597  


==> figures/insects_delay/data/ins_del_scatter_conceptF_cdm.txt <==
dp0 cdm  
0.013683484714222427 337.3622950819672  
0.0768424987992839 167.1260096930533  
-0.007837515062833506 335.4012738853503  
0.027407490285115493 237.9854604200323  
0.09295280439302178 168.5819397993311  
0.005391604840134234 326.4591503267974  
0.04090310221368379 226.11147011308563  
0.06880080910294178 155.24960505529225  
0.10679317653640902 147.76592356687897  
0.022014775191858543 229.820987654321  
0.08528289653289656 151.0252525252525  
0.11963223787167448 148.11424100156495  
0.03295855501170461 229.96850393700788  
0.10064804456774659 142.0546357615894  
0.11118409121068695 146.53518821603927  
0.17592720692166017 71.48019017432647  
0.19589472712262104 41.569131832797424  
-0.02476010316310001 127.26971608832808  
0.13292235214110215 65.70292207792208  
0.36886512726318554 37.04854368932039  
0.14952022492290945 62.97818791946309  
0.30985239642398904 48.65543644716692  
0.17047480203133067 38.35668789808917  
0.33008855616413757 36.25747508305648  
0.10997446443098613 59.10535117056856  
0.3462428565290251 36.55643879173291  
0.5065253638253638 33.62  
0.28463528746137445 45.26731078904992  
0.3067192314464302 36.40879478827362  
0.4815775225952932 32.69951534733441  
-0.011987328416744825 337.2854889589905  
0.007560463500884046 259.17289719626166  
-0.01584321349651538 334.6132075471698  
0.05307575026325026 177.13636363636363  
-0.004140372168284806 246.60517799352752  
-0.025718081645047908 295.74317817014446  
0.04184861701166048 163.20903010033445  
-0.011379110001721454 237.2611464968153  
0.06085470854867406 153.08150470219437  
0.04017950863707742 163.93425076452598  
-0.020303060413354557 214.66503267973857  
0.048443739229120264 148.64541213063762  
0.0263148326898327 161.85873015873017  
0.04256014776458705 144.57009345794393  
0.03221617283415035 148.6709470304976  
0.09759407808744783 167.45709828393134  
0.14525691763191761 77.02380952380952  
-0.032302067432881415 227.00830564784053  
0.03940509217827101 127.6092715231788  
0.2420248728510781 68.45412130637636  
0.06549235711120951 144.5672131147541  
0.13547297297297298 104.46325878594249  
0.11479146878507898 74.7923322683706  
0.18338860241820765 67.12006578947368  
0.007245395147622874 117.53135313531354  
0.21223817567567566 73.88364779874213  
0.27994499444064325 62.78164556962025  
0.10643510014869242 101.63106796116504  
0.15398119765132542 65.27316293929712  
0.2505597383097383 61.08730158730159  
-0.0023505856545673054 309.3736600306279  
-0.013163582301513321 201.6305418719212  
0.012696501881628491 298.89082278481015  
0.019078033080399043 220.02996845425866  
-0.018758593649293193 197.68362480127186  
0.007425231722106712 282.59615384615387  
0.015215266047297282 218.7296875  
0.0001822489422329543 186.94249201277955  
0.007475751961639077 160.13548387096773  
0.03441454364200264 206.0049180327869  
-0.007705032618825741 177.88341543513957  
0.0036075319505551873 161.29302325581395  
0.025539017278147724 204.8743961352657  
0.02290470938450337 152.5245641838352  
0.015064434604620064 150.95672333848532  


==> figures/insects_delay/data/ins_del_scatter_conceptF_ecdd.txt <==
dp0 ecdd  
0.011954079258598649 289.70301291248205  
0.07769038766420053 131.89664804469274  
-0.008043876034003 321.33850493653034  
0.026744130494130464 227.96825396825398  
0.09300269879141074 110.32706222865413  
0.006685152435508046 276.15220483641536  
0.03985274125476829 195.67267267267266  
0.0693357441948991 135.48169014084507  
0.1061119916212509 89.05349794238683  
0.022930367598588547 249.08177905308466  
0.08246222134543305 116.93138686131387  
0.11968029576039282 75.001386962552  
0.03285837494758512 224.7404795486601  
0.09994600495692202 95.00873362445415  
0.1099919351666076 91.72052401746726  
0.17516916623798032 43.18448023426061  
0.19453682578682577 33.275613275613274  
-0.024984450978174838 401.8981868898187  
0.1327036450676618 69.07252440725244  
0.3679734434992095 10.26183844011142  
0.1490328085817777 53.952871870397644  
0.3092905888721339 15.434907010014307  
0.16966172717782163 44.64663805436338  
0.32778575450450453 12.324712643678161  
0.11004746835443041 82.21659634317862  
0.3443698116068382 12.05610098176718  
0.504759222726376 6.033576642335767  
0.2846459012892203 16.23419540229885  
0.3045848529637593 15.095170454545455  
0.4799113238053415 6.626292466765141  
-0.011926978764478763 340.2785714285714  
0.006943775892681026 285.04379562043795  
-0.016494932432432413 363.79829545454544  
0.05134507788393616 186.69325997248967  
-0.003404786829082601 331.2239436619718  
-0.026345900838251307 415.06954102920724  
0.041008891472572695 201.61212976022566  
-0.011500095840521363 340.48652482269506  
0.060214510159232015 143.34379457917262  
0.038236612328661046 214.8997134670487  
-0.019746886686972304 348.188302425107  
0.04819420069420066 174.14574314574315  
0.026055329464911542 219.5706051873199  
0.042827764473334085 197.73417721518987  
0.031740638002773935 215.07350901525658  
0.09691709410140067 99.89489051094891  
0.1467287977632805 56.83045977011494  
-0.031752076150224295 417.641975308642  
0.03957872429391418 206.19690576652602  
0.24208891542404468 21.058908045977013  
0.06596596780604133 140.63676470588234  
0.1351952797868291 65.19718309859155  
0.11575421940928271 81.58931082981717  
0.18298225369264615 39.161337209302324  
0.007346259302781044 298.4072463768116  
0.2118854568854569 28.71861471861472  
0.2803120528616852 16.71323529411765  
0.10821623571623568 88.84126984126983  
0.15336056949806953 52.075714285714284  
0.2512615664880287 20.159771754636235  
-0.004553271082241045 307.0  
-0.013531168880745154 368.2669491525424  
0.012945140008246814 270.4382801664355  
0.020914036435881134 241.57697642163663  
-0.01878154773478516 363.9755395683453  
0.005871820349761525 291.8941176470588  
0.015834731063927077 268.1537376586742  
-0.0014779209095781287 310.6827195467422  
0.006665156009668188 289.849593495935  
0.033997556878912816 228.3728813559322  
-0.006736307367750688 312.2474226804124  
0.004583104179761155 295.15697674418607  
0.025587067330488406 239.66520467836258  
0.0224323354918764 244.1276901004304  
0.015009855646648085 272.10449927431057  


==> figures/insects_delay/data/ins_del_scatter_conceptF_qt_ewma_ci.txt <==
dp0 qt_ewma_ci  
0.012871889321968505 372.877971473851  
0.07596578378378377 298.8224  
-0.008870981736150252 345.57142857142856  
0.027205486736736756 334.53858024691357  
0.09261088148370239 291.33280507131536  
0.005586410037325212 322.80865224625626  
0.03730552243419888 339.48692810457516  
0.07036095590783087 254.16666666666666  
0.10607543198936639 277.4737704918033  
0.022631794473899736 332.1626794258373  
0.08447127274333163 274.78921568627453  
0.12042247949027612 266.9768875192604  
0.0338748812710474 310.74281150159743  
0.10171227994049098 276.49694189602445  
0.11087208061141707 269.01895734597156  
0.17586754408436872 221.49289099526067  
0.19476308383104884 147.15898251192368  
-0.024387247312779248 146.2242225859247  
0.13312533731888573 153.9047619047619  
0.3690090981012659 135.46993670886076  
0.14978290888392293 108.69110764430577  
0.3097595389507154 142.54213036565977  
0.16937124920195784 85.17007874015748  
0.32866476666239697 66.58609794628752  
0.1115764713311442 89.02647975077882  
0.3448633056133057 83.70307692307692  
0.5047892140606866 70.89723926380368  
0.2842881119937829 86.69009584664536  
0.3073316147901456 56.467614533965246  
0.48000876466088727 58.355345911949684  
-0.011870960634547567 366.04037267080747  
0.007015162800595859 326.5070866141732  
-0.015546983281358284 372.7996794871795  
0.050850109221741574 251.96038034865293  
-0.004053153859188335 285.2539184952978  
-0.026335365333788052 312.8454258675079  
0.04103061524257176 237.7049689440994  
-0.010014471164077499 332.6692913385827  
0.05996490845684399 217.43064516129033  
0.03958895501224596 278.1971383147854  
-0.019878862507367173 300.791277258567  
0.04680232182819766 196.53821656050957  
0.02697936391805822 232.5700636942675  
0.042603086633985515 220.14285714285714  
0.032336078039454264 206.13504823151126  
0.09568293018724056 276.41379310344826  
0.14541205405405405 239.3808  
-0.03288915094339623 295.97169811320754  
0.04104269041769043 176.01880877742946  
0.24218674203049204 197.16185897435898  
0.06500830145853476 245.72472783825816  
0.13576242083667828 158.1204620462046  
0.11550180889550973 182.3732283464567  
0.18404201858108107 130.66875  
0.006998310810810787 152.03225806451613  
0.2126194478948045 164.80507131537243  
0.27987096242584053 120.77886178861789  
0.10535084014935991 148.62171052631578  
0.15526135732889285 108.08372827804108  
0.2515718979849415 118.49114331723027  
-0.0042766295707472035 321.3831478537361  
-0.01437874220374219 281.1461538461538  
0.012656469375219359 336.2775974025974  
0.02073703072373287 232.61854103343464  
-0.0183483946195811 245.03543913713406  
0.006427011818892825 340.1382636655949  
0.015290993869268604 254.06070287539936  
0.00016714357324865148 269.2936630602782  
0.007155102083507642 194.5108359133127  
0.03330307919860159 261.5505804311774  
-0.00825200200200199 245.96779388083735  
0.003955968646935315 167.83993660855785  
0.02702681252681252 217.18571428571428  
0.02359241464578543 176.4991974317817  
0.014935837837837834 163.2784  


==> figures/insects_delay/data/ins_del_scatter_conceptF_qt_ewma_cs.txt <==
dp0 qt_ewma_cs  
0.013683484714222427 337.3622950819672  
0.0768424987992839 167.1260096930533  
-0.007837515062833506 335.4012738853503  
0.027407490285115493 237.9854604200323  
0.09295280439302178 168.5819397993311  
0.005391604840134234 326.4591503267974  
0.04090310221368379 226.11147011308563  
0.06880080910294178 155.24960505529225  
0.10679317653640902 147.76592356687897  
0.022014775191858543 229.820987654321  
0.08528289653289656 151.0252525252525  
0.11963223787167448 148.11424100156495  
0.03295855501170461 229.96850393700788  
0.10064804456774659 142.0546357615894  
0.11118409121068695 146.53518821603927  
0.17592720692166017 71.48019017432647  
0.19589472712262104 41.569131832797424  
-0.02476010316310001 127.26971608832808  
0.13292235214110215 65.70292207792208  
0.36886512726318554 37.04854368932039  
0.14952022492290945 62.97818791946309  
0.30985239642398904 48.65543644716692  
0.17047480203133067 38.35668789808917  
0.33008855616413757 36.25747508305648  
0.10997446443098613 59.10535117056856  
0.3462428565290251 36.55643879173291  
0.5065253638253638 33.62  
0.28463528746137445 45.26731078904992  
0.3067192314464302 36.40879478827362  
0.4815775225952932 32.69951534733441  
-0.011987328416744825 337.2854889589905  
0.007560463500884046 259.17289719626166  
-0.01584321349651538 334.6132075471698  
0.05307575026325026 177.13636363636363  
-0.004140372168284806 246.60517799352752  
-0.025718081645047908 295.74317817014446  
0.04184861701166048 163.20903010033445  
-0.011379110001721454 237.2611464968153  
0.06085470854867406 153.08150470219437  
0.04017950863707742 163.93425076452598  
-0.020303060413354557 214.66503267973857  
0.048443739229120264 148.64541213063762  
0.0263148326898327 161.85873015873017  
0.04256014776458705 144.57009345794393  
0.03221617283415035 148.6709470304976  
0.09759407808744783 167.45709828393134  
0.14525691763191761 77.02380952380952  
-0.032302067432881415 227.00830564784053  
0.03940509217827101 127.6092715231788  
0.2420248728510781 68.45412130637636  
0.06549235711120951 144.5672131147541  
0.13547297297297298 104.46325878594249  
0.11479146878507898 74.7923322683706  
0.18338860241820765 67.12006578947368  
0.007245395147622874 117.53135313531354  
0.21223817567567566 73.88364779874213  
0.27994499444064325 62.78164556962025  
0.10643510014869242 101.63106796116504  
0.15398119765132542 65.27316293929712  
0.2505597383097383 61.08730158730159  
-0.0023505856545673054 309.3736600306279  
-0.013163582301513321 201.6305418719212  
0.012696501881628491 298.89082278481015  
0.019078033080399043 220.02996845425866  
-0.018758593649293193 197.68362480127186  
0.007425231722106712 282.59615384615387  
0.015215266047297282 218.7296875  
0.0001822489422329543 186.94249201277955  
0.007475751961639077 160.13548387096773  
0.03441454364200264 206.0049180327869  
-0.007705032618825741 177.88341543513957  
0.0036075319505551873 161.29302325581395  
0.025539017278147724 204.8743961352657  
0.02290470938450337 152.5245641838352  
0.015064434604620064 150.95672333848532  


==> figures/insects_delay/data/ins_del_scatter_conceptF_qtewma.txt <==
dp0 qtewma  
0.012871889321968505 372.877971473851  
0.07596578378378377 298.8224  
-0.008870981736150252 345.57142857142856  
0.027205486736736756 334.53858024691357  
0.09261088148370239 291.33280507131536  
0.005586410037325212 322.80865224625626  
0.03730552243419888 339.48692810457516  
0.07036095590783087 254.16666666666666  
0.10607543198936639 277.4737704918033  
0.022631794473899736 332.1626794258373  
0.08447127274333163 274.78921568627453  
0.12042247949027612 266.9768875192604  
0.0338748812710474 310.74281150159743  
0.10171227994049098 276.49694189602445  
0.11087208061141707 269.01895734597156  
0.17586754408436872 221.49289099526067  
0.19476308383104884 147.15898251192368  
-0.024387247312779248 146.2242225859247  
0.13312533731888573 153.9047619047619  
0.3690090981012659 135.46993670886076  
0.14978290888392293 108.69110764430577  
0.3097595389507154 142.54213036565977  
0.16937124920195784 85.17007874015748  
0.32866476666239697 66.58609794628752  
0.1115764713311442 89.02647975077882  
0.3448633056133057 83.70307692307692  
0.5047892140606866 70.89723926380368  
0.2842881119937829 86.69009584664536  
0.3073316147901456 56.467614533965246  
0.48000876466088727 58.355345911949684  
-0.011870960634547567 366.04037267080747  
0.007015162800595859 326.5070866141732  
-0.015546983281358284 372.7996794871795  
0.050850109221741574 251.96038034865293  
-0.004053153859188335 285.2539184952978  
-0.026335365333788052 312.8454258675079  
0.04103061524257176 237.7049689440994  
-0.010014471164077499 332.6692913385827  
0.05996490845684399 217.43064516129033  
0.03958895501224596 278.1971383147854  
-0.019878862507367173 300.791277258567  
0.04680232182819766 196.53821656050957  
0.02697936391805822 232.5700636942675  
0.042603086633985515 220.14285714285714  
0.032336078039454264 206.13504823151126  
0.09568293018724056 276.41379310344826  
0.14541205405405405 239.3808  
-0.03288915094339623 295.97169811320754  
0.04104269041769043 176.01880877742946  
0.24218674203049204 197.16185897435898  
0.06500830145853476 245.72472783825816  
0.13576242083667828 158.1204620462046  
0.11550180889550973 182.3732283464567  
0.18404201858108107 130.66875  
0.006998310810810787 152.03225806451613  
0.2126194478948045 164.80507131537243  
0.27987096242584053 120.77886178861789  
0.10535084014935991 148.62171052631578  
0.15526135732889285 108.08372827804108  
0.2515718979849415 118.49114331723027  
-0.0042766295707472035 321.3831478537361  
-0.01437874220374219 281.1461538461538  
0.012656469375219359 336.2775974025974  
0.02073703072373287 232.61854103343464  
-0.0183483946195811 245.03543913713406  
0.006427011818892825 340.1382636655949  
0.015290993869268604 254.06070287539936  
0.00016714357324865148 269.2936630602782  
0.007155102083507642 194.5108359133127  
0.03330307919860159 261.5505804311774  
-0.00825200200200199 245.96779388083735  
0.003955968646935315 167.83993660855785  
0.02702681252681252 217.18571428571428  
0.02359241464578543 176.4991974317817  
0.014935837837837834 163.2784  


==> figures/insects_delay/data/ins_del_scatter_conceptF_scanb.txt <==
dp0 scanb  
0.011480399743318687 344.75977653631287  
0.07939541103603606 158.6875  
-0.007659156131938405 280.35887096774195  
0.02583567818481608 329.85145888594167  
0.09138403647549989 142.51355013550136  
0.00649884302110329 289.6808219178082  
0.04032205468016278 236.64736164736163  
0.07015865604848656 141.0677966101695  
0.10473932148932144 120.01398601398601  
0.021111411826190862 246.20994475138122  
0.08495116925436072 120.54468085106383  
0.11744683568836109 107.64276401564537  
0.034628765708383524 213.70573248407644  
0.10235284781425719 99.76375838926174  
0.11264884711146392 89.8090787716956  
0.17540738257341315 136.05343511450383  
0.19654348533025007 75.29411764705883  
-0.02396910041690628 132.63829787234042  
0.13502407635231245 91.84495021337126  
0.368746431616802 56.584362139917694  
0.15113588891310667 72.91263440860214  
0.30943055306962586 71.47549668874173  
0.16985461293559884 42.35083226632523  
0.3304120644955073 35.19053876478318  
0.11039966437025261 76.03006535947712  
0.3460502270563246 39.71680216802168  
0.508358144730096 34.24661246612466  
0.28357597254886846 56.352353780313834  
0.3069958833005191 31.10993377483444  
0.4787722204963584 31.209450830140486  
-0.012755874277971868 315.52770448548813  
0.007159185219932862 340.2977303070761  
-0.017313031563031545 366.7160839160839  
0.05186843464017374 243.733860342556  
-0.0057390990990990876 336.916  
-0.026279094121075236 302.1455525606469  
0.04005828277256851 248.38639455782314  
-0.008362394176614357 312.6251638269987  
0.06189684497775785 199.11618257261412  
0.03730405405405404 229.18013245033112  
-0.02019537225905149 307.1024258760108  
0.047162783677238335 224.8318002628121  
0.027968715666886357 232.83333333333334  
0.0434975988385079 189.19559228650138  
0.03690943780897055 209.05874499332444  
0.0978827791607397 247.12105263157895  
0.14587286818904466 165.95855614973263  
-0.03225812769291031 273.6166007905138  
0.04102630499893031 199.95646437994722  
0.2401905964826405 124.43337645536869  
0.06737290862290862 177.60680272108843  
0.13372258262388942 129.87207702888583  
0.11307872898974594 125.88787483702738  
0.18379013513513512 99.00533333333334  
0.005343711298899961 130.544474393531  
0.21355004394638535 115.18428184281842  
0.28078972523147283 85.09153952843273  
0.10507716880226842 108.06905710491368  
0.15580161336635442 78.1593625498008  
0.25274211711711714 72.66256830601093  
-0.003752087761919237 309.33286516853934  
-0.013571565163546323 276.99865229110515  
0.010891353993658454 300.8966480446927  
0.02427412181088648 276.3501400560224  
-0.018133677977427987 244.69093406593407  
0.008227508330248073 264.1205479452055  
0.016475134773327516 256.41499330655955  
-0.0012433195907772254 245.36723163841808  
0.008449577128148533 216.5387755102041  
0.03596194644512585 225.30211081794195  
-0.007098305201753502 260.7318007662835  
0.0033369530244530266 178.54761904761904  
0.02616592189799366 246.3386454183267  
0.018257353203005366 155.58761528326747  
0.016243989946820164 186.2978436657682  

